On the Feasibility of SCL-Band Transmission over G.654.E-Compliant Long-Haul Fibre Links

We demonstrate the first SCL-band long-haul transmission using G.654.E-compliant fibre, achieving 100.8 Tb/s (GMI) over 1552 km, despite its 1520 nm cutoff wavelength. Due to the fibre's ultra-low loss and low nonlinearity, the achievable-information-rate with lumped amplification is comparable to that of G.652.D-compliant fibre links with distributed-Raman-amplification.

==> data/ASE.txt <==
Wavelength	Power	Power_18
1460	-77.1210481	-210
1460.05333	-77.327775	-61.3178009
1460.10667	-76.6556807	-67.2206923
1460.16	-76.4767133	-210
1460.21333	-77.2006603	-210
1460.26667	-77.9732939	-66.8077136
1460.32	-76.6940517	-67.2206926
1460.37333	-77.1350925	-66.2536766
1460.42667	-76.8497025	-210
1460.48	-77.5733771	-210
1460.53333	-76.5665006	-210
1460.58667	-77.6525723	-210
1460.64	-77.0727705	-64.1074939
1460.69333	-76.7512972	-60.8428309
1460.74667	-76.7209276	-69.4312389
1460.8	-77.0606499	-61.3728048
1460.85333	-77.2757904	-210
1460.90667	-77.0165157	-210
1460.96	-76.1745133	-210
1461.01333	-76.5448366	-210
1461.06667	-76.0323261	-63.900884
1461.12	-76.5963818	-210
1461.17333	-76.4767687	-65.3200741
1461.22667	-76.236436	-210
1461.28	-75.8561834	-61.4870273
1461.33333	-75.8626732	-210
1461.38667	-76.7500079	-210
1461.44	-76.1179205	-210
1461.49333	-76.2114827	-68.4656087
1461.54667	-76.2912224	-61.7248995
1461.6	-75.9329945	-210
1461.65333	-76.2117419	-67.219693
1461.70667	-75.8524944	-210
1461.76	-75.6928356	-210
1461.81333	-76.3992964	-210
1461.86667	-75.9966182	-210
1461.92	-75.3528245	-58.8716936
1461.97333	-75.399142	-61.3168009
1462.02667	-75.865012	-68.4656087
1462.08	-75.5674545	-67.2196923
1462.13333	-75.2445207	-210
1462.18667	-75.556447	-64.1074939
1462.24	-75.1199016	-62.3131389
1462.29333	-76.1487684	-210
1462.34667	-76.028924	-210
1462.4	-75.5666307	-210
1462.45333	-75.5111322	-210
1462.50667	-75.2714728	-210
1462.56	-75.4363619	-64.0049609
1462.61333	-75.4574429	-74.170917
1462.66667	-75.0512749	-210
1462.72	-75.3749647	-67.9266652
1462.77333	-75.6581055	-210
1462.82667	-75.5289268	-210
1462.88	-75.1608874	-210
1462.93333	-75.3517542	-67.0132959
1462.98667	-75.3262619	-210
1463.04	-74.7127836	-210
1463.09333	-74.6926633	-65.4682539
1463.14667	-74.9352864	-210
1463.2	-74.9536481	-210
1463.25333	-75.1659283	-210
1463.30667	-75.0851209	-210
1463.36	-74.4844852	-70.6828521
1463.41333	-74.5582847	-210
1463.46667	-74.6567466	-64.0109606
1463.52	-74.6574234	-60.7531775
1463.57333	-74.5641951	-210
1463.62667	-74.5078325	-65.3290741
1463.68	-74.0690555	-63.7136592
1463.73333	-74.2647715	-210
1463.78667	-74.9413176	-210
1463.84	-74.3012622	-61.0061449
1463.89333	-74.6353258	-62.6890121
1463.94667	-74.3873507	-67.9356652
1464	-73.8291406	-65.3330736
1464.05333	-74.5364381	-59.9566344
1464.10667	-74.2876725	-210
1464.16	-74.3238235	-63.2565484
1464.21333	-73.9609696	-210
1464.26667	-74.0118143	-73.21615
1464.32	-74.0678827	-210
1464.37333	-74.112842	-210
1464.42667	-74.7751485	-77.1309162
1464.48	-73.920126	-210
1464.53333	-73.9419916	-71.1854919
1464.58667	-73.9008073	-75.4011386
1464.64	-73.674725	-65.6082472
1464.69333	-74.0192117	-210
1464.74667	-73.866537	-93.4163743
1464.8	-73.9103602	-59.0953838
1464.85333	-73.5675982	-70.6698512
1464.90667	-73.3483907	-210
1464.96	-73.6305898	-62.7478153
1465.01333	-73.5587723	-80.0284172
1465.06667	-73.555865	-64.5427653
1465.12	-73.6371273	-60.5892755
1465.17333	-73.2894199	-62.6660121
1465.22667	-73.4273943	-71.1704928
1465.28	-73.542874	-62.5143645
1465.33333	-73.4101795	-68.7492486
1465.38667	-72.9419871	-67.4249081
1465.44	-73.2588025	-210
1465.49333	-73.1313336	-210
1465.54667	-73.3462709	-210
1465.6	-73.0210863	-210
1465.65333	-73.1429384	-71.1604919
1465.70667	-73.0565806	-60.7692241
1465.76	-73.001552	-210
1465.81333	-73.3686927	-71.1574923
1465.86667	-72.7878275	-62.966726
1465.92	-72.8548624	-66.9802956
1465.97333	-72.9216433	-61.0171268
1466.02667	-72.8535687	-210
1466.08	-72.8154694	-63.5793067
1466.13333	-72.457068	-210
1466.18667	-73.0419693	-67.4159081
1466.24	-72.8095714	-80.0124087
1466.29333	-72.5413803	-75.3771386
1466.34667	-72.8280666	-66.5930731
1466.4	-72.7903393	-64.6516007
1466.45333	-72.4474071	-210
1466.50667	-72.4472882	-60.4899234
1466.56	-72.6474134	-210
1466.61333	-72.4679733	-65.4482539
1466.66667	-72.5606488	-62.0960781
1466.72	-72.5254324	-210
1466.77333	-72.7956015	-210
1466.82667	-72.4614292	-59.1927422
1466.88	-72.2365705	-61.5983348
1466.93333	-71.9853566	-210
1466.98667	-72.4041274	-60.9407778
1467.04	-72.4062143	-73.2071478
1467.09333	-72.2716802	-58.8087733
1467.14667	-72.269379	-210
1467.2	-72.2037007	-70.2225858
1467.25333	-72.1609989	-62.7598153
1467.30667	-72.1962533	-71.1894928
1467.36	-71.9613084	-64.1154939
1467.41333	-72.0131007	-210
1467.46667	-71.9328029	-64.2256051
1467.52	-72.1343891	-210
1467.57333	-71.9515976	-69.8215494
1467.62667	-71.9118936	-60.2101428
1467.68	-71.7559552	-210
1467.73333	-72.1043252	-67.0262959
1467.78667	-72.0639097	-210
1467.84	-72.0590987	-60.5289234
1467.89333	-71.6729343	-210
1467.94667	-72.1126041	-210
1468	-71.7844573	-210
1468.05333	-71.7023559	-77.1539291
1468.10667	-71.8834956	-210
1468.16	-71.6457698	-65.0759595
1468.21333	-71.5905859	-63.1033753
1468.26667	-71.5419777	-74.1949189
1468.32	-71.5193882	-210
1468.37333	-71.2943682	-65.0769591
1468.42667	-71.2273945	-210
1468.48	-71.2800748	-66.280676
1468.53333	-71.3444039	-210
1468.58667	-71.4719206	-62.556365
1468.64	-71.4264085	-210
1468.69333	-71.2657645	-210
1468.74667	-71.5186356	-210
1468.8	-71.2191314	-63.1053753
1468.85333	-71.3146517	-64.0319606
1468.90667	-71.1103609	-210
1468.96	-71.2078724	-62.7080121
1469.01333	-71.0233666	-66.4606168
1469.06667	-71.0133193	-64.0339602
1469.12	-71.3458169	-60.8738313
1469.17333	-71.0006566	-210
1469.22667	-71.1260263	-210
1469.28	-70.9003886	-210
1469.33333	-70.9008533	-210
1469.38667	-70.984929	-66.6460737
1469.44	-70.8937399	-80.0684172
1469.49333	-70.8513409	-62.0738211
1469.54667	-70.64845	-210
1469.6	-71.0138026	-210
1469.65333	-70.9690032	-66.1156641
1469.70667	-70.7640524	-64.5857649
1469.76	-70.6668049	-210
1469.81333	-70.8626073	-64.9524955
1469.86667	-70.6912328	-210
1469.92	-70.4705927	-210
1469.97333	-70.4273769	-66.1166641
1470.02667	-70.5554175	-68.7982486
1470.08	-70.3663845	-210
1470.13333	-70.4311057	-210
1470.18667	-70.6097502	-72.4562396
1470.24	-70.4688725	-210
1470.29333	-70.4945951	-210
1470.34667	-70.4424711	-210
1470.4	-70.3193859	-210
1470.45333	-70.0905124	-74.1949152
1470.50667	-70.1203984	-64.9454955
1470.56	-70.2305278	-63.8261526
1470.61333	-70.1538914	-210
1470.66667	-70.3280137	-210
1470.72	-70.2608715	-210
1470.77333	-70.0642445	-210
1470.82667	-70.1328555	-67.2396926
1470.88	-70.0324637	-210
1470.93333	-70.0126673	-210
1470.98667	-69.942322	-62.4007026
1471.04	-70.1588137	-63.5310029
1471.09333	-70.0550171	-210
1471.14667	-69.9354751	-63.8151526
1471.2	-69.9553366	-66.2656766
1471.25333	-69.8901664	-62.3251389
1471.30667	-69.8764623	-66.6250734
1471.36	-69.7017348	-61.6143348
1471.41333	-69.6999784	-61.4960273
1471.46667	-69.7656737	-64.8017794
1471.52	-69.5506913	-66.0906638
1471.57333	-69.7036704	-64.1144939
1471.62667	-69.7334515	-62.8390005
1471.68	-69.6758911	-67.2246923
1471.73333	-69.5675611	-210
1471.78667	-69.5311513	-210
1471.84	-69.5901757	-210
1471.89333	-69.4413455	-64.7947794
1471.94667	-69.3628357	-61.6043348
1472	-69.4052217	-210
1472.05333	-69.375468	-60.9941452
1472.10667	-69.3563048	-61.3158009
1472.16	-69.3942994	-64.3234249
1472.21333	-69.404176	-67.4409081
1472.26667	-69.4499243	-71.1824923
1472.32	-69.4204728	-66.2516773
1472.37333	-69.3392453	-210
1472.42667	-69.1851352	-210
1472.48	-69.0930577	-74.1669156
1472.53333	-69.1967704	-210
1472.58667	-69.220189	-59.338675
1472.64	-69.257839	-63.5140038
1472.69333	-69.0105847	-210
1472.74667	-68.9498572	-62.3827026
1472.8	-69.1036406	-210
1472.85333	-68.8582453	-68.4646082
1472.90667	-68.8930533	-210
1472.96	-68.9441749	-59.7067916
1473.01333	-68.8663874	-65.9190568
1473.06667	-68.9166385	-210
1473.12	-68.9429735	-210
1473.17333	-68.8051679	-210
1473.22667	-68.8038379	-71.7597059
1473.28	-68.8020154	-74.1679161
1473.33333	-68.7737946	-210
1473.38667	-68.7390839	-64.1074932
1473.44	-68.6129213	-210
1473.49333	-68.7894417	-62.528365
1473.54667	-68.6486228	-210
1473.6	-68.5630235	-64.5527645
1473.65333	-68.6755082	-62.9937254
1473.70667	-68.5657577	-62.9126199
1473.76	-68.5596958	-68.7652486
1473.81333	-68.4437297	-210
1473.86667	-68.5226878	-210
1473.92	-68.4282814	-210
1473.97333	-68.4423278	-67.4429081
1474.02667	-68.2519504	-210
1474.08	-68.3274565	-64.1084935
1474.13333	-68.2933334	-210
1474.18667	-68.3064876	-210
1474.24	-68.3242797	-210
1474.29333	-68.2780093	-210
1474.34667	-68.1641482	-61.9112642
1474.4	-68.2337773	-210
1474.45333	-68.2145264	-69.0829525
1474.50667	-68.1766916	-75.3971379
1474.56	-68.081697	-93.4162487
1474.61333	-68.0783159	-210
1474.66667	-68.1455477	-210
1474.72	-68.1316246	-210
1474.77333	-67.9929455	-210
1474.82667	-67.9226244	-210
1474.88	-67.9647565	-64.1014932
1474.93333	-67.9157351	-210
1474.98667	-67.9423937	-62.6710121
1475.04	-67.9482043	-62.986726
1475.09333	-67.8672404	-210
1475.14667	-67.9417926	-62.4474317
1475.2	-67.8192166	-210
1475.25333	-67.8101505	-64.0984939
1475.30667	-67.8130515	-73.1991481
1475.36	-67.7226434	-210
1475.41333	-67.6907199	-210
1475.46667	-67.6664286	-71.7487053
1475.52	-67.6682466	-210
1475.57333	-67.6218212	-210
1475.62667	-67.6945222	-64.7807785
1475.68	-67.6811312	-65.1694018
1475.73333	-67.6720475	-66.7927133
1475.78667	-67.6904203	-60.3120319
1475.84	-67.6082122	-63.5933067
1475.89333	-67.5593132	-64.7787798
1475.94667	-67.4515166	-210
1476	-67.537486	-210
1476.05333	-67.4872933	-63.4990035
1476.10667	-67.4278737	-60.3110319
1476.16	-67.3752378	-210
1476.21333	-67.3626788	-93.4053743
1476.26667	-67.328099	-210
1476.32	-67.3648637	-62.4434317
1476.37333	-67.3522495	-62.8210005
1476.42667	-67.3033419	-210
1476.48	-67.2644445	-60.4509897
1476.53333	-67.2108631	-62.6690121
1476.58667	-67.2406987	-74.158917
1476.64	-67.2887309	-67.9156661
1476.69333	-67.1644308	-69.8005484
1476.74667	-67.2829134	-93.4134919
1476.8	-67.1492379	-210
1476.85333	-67.136141	-210
1476.90667	-67.1965811	-67.0042956
1476.96	-67.0996673	-210
1477.01333	-67.1107157	-66.8047136
1477.06667	-67.2143708	-67.2176926
1477.12	-67.1297296	-64.9184955
1477.17333	-67.0128885	-210
1477.22667	-67.0238531	-66.6140731
1477.28	-66.9184409	-210
1477.33333	-66.9851742	-210
1477.38667	-66.9319199	-71.7627064
1477.44	-67.0055511	-210
1477.49333	-66.8791584	-61.1037387
1477.54667	-66.8900476	-210
1477.6	-66.8434199	-65.76739
1477.65333	-66.9313924	-68.1931892
1477.70667	-66.8536633	-210
1477.76	-66.8156426	-62.0498211
1477.81333	-66.9878906	-210
1477.86667	-66.9787337	-68.4756087
1477.92	-66.6771005	-64.8047798
1477.97333	-66.7998093	-62.6900121
1478.02667	-66.7730143	-66.0956638
1478.08	-66.6849377	-61.1127391
1478.13333	-66.7746094	-210
1478.18667	-66.6345061	-61.6771986
1478.24	-66.6264048	-64.2276051
1478.29333	-66.6430949	-67.2326923
1478.34667	-66.5826134	-61.6173348
1478.4	-66.6938014	-210
1478.45333	-66.5627152	-210
1478.50667	-66.5607198	-210
1478.56	-66.5966856	-67.2336934
1478.61333	-66.501084	-210
1478.66667	-66.5248536	-67.0222963
1478.72	-66.4266864	-64.0169602
1478.77333	-66.4469806	-65.3340736
1478.82667	-66.5415586	-60.9577782
1478.88	-66.3946435	-210
1478.93333	-66.4923001	-63.4386621
1478.98667	-66.4203001	-69.0999525
1479.04	-66.3790637	-65.77739
1479.09333	-66.4290207	-210
1479.14667	-66.4296751	-210
1479.2	-65.9270012	-63.3502026
1479.25333	-58.1345565	-62.9286199
1479.30667	-47.4653144	-59.355675
1479.36	-43.2950088	-50.447086
1479.41333	-42.8549752	-42.8852547
1479.46667	-42.9682273	-42.0275226
1479.52	-42.995918	-42.5952353
1479.57333	-42.9171619	-42.7962753
1479.62667	-43.00741	-42.3031527
1479.68	-42.9877583	-42.2081845
1479.73333	-42.9762012	-42.5390444
1479.78667	-43.013151	-42.2639853
1479.84	-42.9730098	-41.790931
1479.89333	-42.9798031	-42.1095904
1479.94667	-43.0118852	-42.4940097
1480	-42.9545011	-42.5653536
1480.05333	-42.9798039	-42.4537756
1480.10667	-42.9686494	-42.3887469
1480.16	-42.9724089	-42.6039379
1480.21333	-42.9965974	-42.4554963
1480.26667	-42.9541039	-42.4598187
1480.32	-42.9714093	-42.2925663
1480.37333	-43.0507096	-42.0511561
1480.42667	-42.9475491	-42.1850411
1480.48	-42.9848145	-42.3067617
1480.53333	-42.9421156	-41.977372
1480.58667	-42.9587598	-42.1607389
1480.64	-42.9698588	-41.773732
1480.69333	-42.9653034	-42.1129304
1480.74667	-42.9457326	-42.4681458
1480.8	-43.0083474	-42.5511896
1480.85333	-42.9230155	-42.9020142
1480.90667	-42.9546582	-42.8347795
1480.96	-42.9456474	-42.0033482
1481.01333	-42.9206318	-42.4495535
1481.06667	-42.9357815	-42.7198463
1481.12	-42.9126583	-42.5549251
1481.17333	-42.943509	-42.6328569
1481.22667	-42.9559303	-42.6263743
1481.28	-42.9504965	-42.5581321
1481.33333	-42.9528729	-42.3711729
1481.38667	-42.923652	-42.337474
1481.44	-42.9445586	-42.3078113
1481.49333	-42.9614915	-42.1536411
1481.54667	-42.9393114	-42.4683773
1481.6	-42.9528844	-42.7154501
1481.65333	-42.9084524	-42.8960736
1481.70667	-42.9485	-43.9559225
1481.76	-42.9099887	-43.3279623
1481.81333	-42.9502083	-42.7060264
1481.86667	-42.9675632	-42.3142848
1481.92	-42.965259	-41.9345497
1481.97333	-42.950921	-42.1275867
1482.02667	-42.9506763	-42.478424
1482.08	-42.9245523	-42.5369868
1482.13333	-42.9512917	-42.5509049
1482.18667	-42.9383719	-42.4916002
1482.24	-42.938099	-42.9961587
1482.29333	-42.9333444	-43.0689636
1482.34667	-42.9389358	-42.6316174
1482.4	-42.9407932	-42.2529244
1482.45333	-42.970005	-42.1023401
1482.50667	-42.9289145	-42.4453798
1482.56	-42.9230293	-42.8176384
1482.61333	-42.9296444	-42.4789219
1482.66667	-42.9126008	-42.6069795
1482.72	-42.9577568	-42.3225096
1482.77333	-42.9709987	-42.2420746
1482.82667	-42.9481141	-42.6441048
1482.88	-42.9602974	-42.5355742
1482.93333	-42.9324056	-42.7418289
1482.98667	-42.9503439	-42.9123901
1483.04	-42.9463387	-42.6391024
1483.09333	-42.9143173	-43.0018198
1483.14667	-42.9384309	-43.1251193
1483.2	-42.9261459	-42.7960444
1483.25333	-42.9172225	-42.4910217
1483.30667	-42.9191055	-42.1329264
1483.36	-42.9150195	-41.9754385
1483.41333	-42.9498126	-42.502101
1483.46667	-42.9677208	-42.5371716
1483.52	-42.9400812	-42.6094118
1483.57333	-42.9387075	-42.4282177
1483.62667	-42.8938013	-42.4157836
1483.68	-42.9073825	-42.8084192
1483.73333	-42.920759	-42.7708555
1483.78667	-42.9109992	-42.9689789
1483.84	-42.9316104	-42.7113747
1483.89333	-42.9229129	-42.4424262
1483.94667	-42.9163337	-42.2986753
1484	-42.971008	-42.3426954
1484.05333	-42.9465046	-42.3084188
1484.10667	-42.9504648	-42.4731529
1484.16	-42.9497383	-42.2557858
1484.21333	-42.910004	-42.1329445
1484.26667	-42.9450454	-42.7882661
1484.32	-42.9249468	-42.9842263
1484.37333	-42.919687	-43.1349389
1484.42667	-42.9228083	-42.2341285
1484.48	-42.9024971	-42.0053786
1484.53333	-42.9046131	-42.7062644
1484.58667	-42.9195401	-42.7941587
1484.64	-42.8975759	-42.8019543
1484.69333	-42.9504586	-42.9254125
1484.74667	-42.9595182	-42.8068574
1484.8	-42.9449572	-42.952177
1484.85333	-42.9278651	-42.8131095
1484.90667	-42.9127097	-42.8779248
1484.96	-42.9407267	-42.4771529
1485.01333	-42.9467432	-42.0387118
1485.06667	-42.9052965	-42.0093786
1485.12	-42.9187416	-42.7653426
1485.17333	-42.9155485	-43.2274689
1485.22667	-42.9110514	-43.4770173
1485.28	-42.9060329	-43.063757
1485.33333	-42.8746152	-43.297818
1485.38667	-42.8949726	-43.1669868
1485.44	-42.9143835	-42.5271811
1485.49333	-42.8837254	-42.6707556
1485.54667	-42.9109525	-42.8461432
1485.6	-42.9036446	-42.608683
1485.65333	-42.931105	-42.6899459
1485.70667	-42.9426982	-42.7753064
1485.76	-42.9098061	-42.7015922
1485.81333	-42.9099972	-42.8322096
1485.86667	-42.8862693	-42.7753064
1485.92	-42.8752455	-42.7147912
1485.97333	-42.9034532	-42.6927052
1486.02667	-42.8914335	-42.6453579
1486.08	-42.9025209	-42.7418289
1486.13333	-42.8885822	-42.7515955
1486.18667	-42.8620687	-43.2582105
1486.24	-42.9067225	-43.099342
1486.29333	-42.9194182	-42.3000348
1486.34667	-42.9076841	-42.3619466
1486.4	-42.9010603	-42.8510817
1486.45333	-42.8933967	-42.9290045
1486.50667	-42.9303432	-42.4772591
1486.56	-42.9565774	-42.0926918
1486.61333	-42.9150281	-42.5693536
1486.66667	-42.8949358	-42.7105008
1486.72	-42.9149089	-42.7049249
1486.77333	-42.8763504	-43.290833
1486.82667	-42.910197	-43.4219096
1486.88	-42.8121554	-43.2768966
1486.93333	-42.9006131	-43.5690708
1486.98667	-42.933326	-42.6516412
1487.04	-42.897697	-43.1592093
1487.09333	-42.9204463	-42.7946013
1487.14667	-42.8929878	-42.7798337
1487.2	-42.8794775	-42.7442861
1487.25333	-42.8952561	-42.6594435
1487.30667	-42.893141	-42.3037617
1487.36	-42.8871411	-42.9151887
1487.41333	-42.8918541	-43.2030223
1487.46667	-42.8735402	-42.4319465
1487.52	-42.9157822	-42.0593216
1487.57333	-42.9006466	-42.1955913
1487.62667	-42.9017755	-42.8212886
1487.68	-42.9265421	-42.7869323
1487.73333	-42.8914785	-42.2081842
1487.78667	-42.9220831	-42.268884
1487.84	-42.9211108	-42.0823831
1487.89333	-42.8921456	-41.9080075
1487.94667	-42.930794	-41.9826393
1488	-42.8849561	-42.3241734
1488.05333	-42.9244728	-43.3162329
1488.10667	-42.892859	-42.9895578
1488.16	-42.8640895	-42.7554784
1488.21333	-42.8756196	-42.4772215
1488.26667	-42.8632353	-42.5868
1488.32	-42.8745675	-43.0571009
1488.37333	-42.902271	-43.0828405
1488.42667	-42.8924429	-42.9019935
1488.48	-42.8705423	-43.0095305
1488.53333	-42.8857464	-42.6529168
1488.58667	-42.8699515	-42.6644869
1488.64	-42.892266	-42.2536573
1488.69333	-42.909957	-41.6105049
1488.74667	-42.873154	-42.2794856
1488.8	-42.8739586	-42.9756586
1488.85333	-42.8872681	-42.7641155
1488.90667	-42.8943001	-42.6241078
1488.96	-42.9049069	-42.5619232
1489.01333	-42.8773004	-42.2258195
1489.06667	-42.8665083	-42.5291095
1489.12	-42.8615948	-42.6925051
1489.17333	-42.8477509	-42.6599346
1489.22667	-42.8718844	-42.4798764
1489.28	-42.8483389	-43.058137
1489.33333	-42.8517322	-42.8886635
1489.38667	-42.8770249	-42.6641988
1489.44	-42.8483122	-42.7143188
1489.49333	-42.8402505	-42.3630588
1489.54667	-42.8507839	-42.0110795
1489.6	-42.8526707	-42.9904125
1489.65333	-42.9002044	-43.3244753
1489.70667	-42.8603723	-43.0851838
1489.76	-42.8805906	-42.4432475
1489.81333	-42.8844132	-42.6154121
1489.86667	-42.8594156	-43.2618068
1489.92	-42.8685499	-42.7633892
1489.97333	-42.8727704	-42.5608139
1490.02667	-42.861943	-42.84092
1490.08	-42.8848376	-41.8487956
1490.13333	-42.8586937	-42.018328
1490.18667	-42.8625435	-42.9927853
1490.24	-42.8771747	-43.343319
1490.29333	-42.8550452	-43.3477299
1490.34667	-42.8798451	-42.7216105
1490.4	-42.873061	-41.8581814
1490.45333	-42.8515269	-42.2774331
1490.50667	-42.8677818	-42.4776442
1490.56	-42.8607223	-42.4884973
1490.61333	-42.8791267	-43.6691174
1490.66667	-42.8761617	-43.1533738
1490.72	-42.859344	-42.7559065
1490.77333	-42.868313	-42.7883855
1490.82667	-42.8651551	-42.4783672
1490.88	-42.8395735	-42.7697962
1490.93333	-42.8711632	-42.8698713
1490.98667	-42.8708047	-42.7023084
1491.04	-42.8928864	-42.0525673
1491.09333	-42.8891807	-41.7999305
1491.14667	-42.8558158	-42.5343773
1491.2	-42.8816804	-42.824239
1491.25333	-42.8917661	-42.8738277
1491.30667	-42.8510014	-42.3417727
1491.36	-42.8666571	-42.5549251
1491.41333	-42.8591205	-42.7922683
1491.46667	-42.8372692	-42.6111927
1491.52	-42.8622195	-42.3421739
1491.57333	-42.8183006	-42.4940217
1491.62667	-42.8558686	-42.6982655
1491.68	-42.8672128	-42.6348536
1491.73333	-42.8495805	-42.7234331
1491.78667	-42.8913052	-42.8546581
1491.84	-42.8814651	-42.2069855
1491.89333	-42.8497115	-42.386536
1491.94667	-42.8522667	-42.7990444
1492	-42.8474982	-42.7672506
1492.05333	-42.864557	-42.747209
1492.10667	-42.8637128	-42.3449772
1492.16	-42.841095	-42.7318548
1492.21333	-42.8758278	-43.247839
1492.26667	-42.8548097	-43.156442
1492.32	-42.8226984	-42.7794052
1492.37333	-42.8556716	-42.4339339
1492.42667	-42.8586293	-42.3076753
1492.48	-42.8616104	-42.4032669
1492.53333	-42.8673172	-42.3506948
1492.58667	-42.8417553	-42.7884915
1492.64	-42.86097	-42.2548462
1492.69333	-42.8503231	-42.5058284
1492.74667	-42.841284	-42.5762674
1492.8	-42.8783338	-42.8165457
1492.85333	-42.8623286	-42.4469899
1492.90667	-42.8643815	-42.4098031
1492.96	-42.8797759	-42.2648514
1493.01333	-42.8876191	-42.5752674
1493.06667	-42.90578	-42.8147639
1493.12	-42.881446	-42.3209971
1493.17333	-42.8717985	-42.4719219
1493.22667	-42.8599338	-42.4639817
1493.28	-42.8549959	-43.3337932
1493.33333	-42.8710286	-42.8223704
1493.38667	-42.8916009	-42.9189891
1493.44	-42.8832941	-42.8098574
1493.49333	-42.9013791	-42.8680361
1493.54667	-42.8685852	-42.7207283
1493.6	-42.835393	-42.5977469
1493.65333	-42.8485884	-42.9485283
1493.70667	-42.8435474	-43.0037178
1493.76	-42.8653043	-43.2680774
1493.81333	-42.883009	-43.0629292
1493.86667	-42.8435816	-43.1862365
1493.92	-42.8499549	-43.1930583
1493.97333	-42.8604662	-42.9354475
1494.02667	-42.8497547	-43.1870886
1494.08	-42.8735363	-43.242839
1494.13333	-42.8758764	-42.7075008
1494.18667	-42.8869499	-42.5332382
1494.24	-42.8773027	-42.389038
1494.29333	-42.8652845	-42.8297792
1494.34667	-42.8609527	-42.5327719
1494.4	-42.8460281	-42.7368289
1494.45333	-42.8484356	-42.4428352
1494.50667	-42.8665822	-42.8688277
1494.56	-42.8401302	-43.0449262
1494.61333	-42.8721599	-43.3745135
1494.66667	-42.8896431	-42.5957723
1494.72	-42.8592459	-42.4426823
1494.77333	-42.8857975	-42.8398495
1494.82667	-42.8773391	-42.8579697
1494.88	-42.8574965	-42.6116657
1494.93333	-42.8714089	-42.5725704
1494.98667	-42.853376	-42.8495059
1495.04	-42.8610173	-42.8058344
1495.09333	-42.8633082	-42.8198917
1495.14667	-42.8473654	-42.7293224
1495.2	-42.8404706	-42.6904272
1495.25333	-42.8597637	-42.6619165
1495.30667	-42.862898	-43.0415133
1495.36	-42.8916332	-42.9989273
1495.41333	-42.8729214	-43.1491545
1495.46667	-42.8708909	-43.4449292
1495.52	-42.8892361	-43.1449385
1495.57333	-42.8760627	-43.2654051
1495.62667	-42.9020797	-43.0948405
1495.68	-42.8892821	-42.9514974
1495.73333	-42.869481	-42.7855062
1495.78667	-42.8946117	-42.1225867
1495.84	-42.8897577	-42.4101102
1495.89333	-42.9036578	-42.6936677
1495.94667	-42.9064022	-42.8823727
1496	-42.860688	-43.0861977
1496.05333	-42.8949695	-42.9215875
1496.10667	-42.8989756	-43.2564299
1496.16	-42.883711	-43.8112443
1496.21333	-42.9129971	-43.1548414
1496.26667	-42.8945808	-42.6376056
1496.32	-42.8797585	-42.8825801
1496.37333	-42.8842469	-42.4330683
1496.42667	-42.8549661	-42.833154
1496.48	-42.8770375	-43.1482544
1496.53333	-42.8855081	-42.8167343
1496.58667	-42.860812	-43.2127456
1496.64	-42.8930286	-43.1551541
1496.69333	-42.8788714	-43.0790709
1496.74667	-42.8779252	-43.3070707
1496.8	-42.9018366	-42.8506354
1496.85333	-42.8876695	-42.835721
1496.90667	-42.8920681	-42.93179
1496.96	-42.9064088	-42.5391811
1497.01333	-42.8894826	-43.1961272
1497.06667	-42.8921026	-43.4910177
1497.12	-42.8912958	-43.1969783
1497.17333	-42.8897196	-43.911503
1497.22667	-42.926501	-43.1377983
1497.28	-42.9034068	-43.0562781
1497.33333	-42.8999821	-43.0877064
1497.38667	-42.9015767	-43.8556799
1497.44	-42.88192	-43.0870469
1497.49333	-42.9107063	-43.2304457
1497.54667	-42.9084503	-43.6289588
1497.6	-42.8870671	-43.104506
1497.65333	-42.9110758	-42.6204475
1497.70667	-42.8954171	-43.6705688
1497.76	-42.8856574	-43.5342001
1497.81333	-42.90973	-43.3611457
1497.86667	-42.8925723	-44.3501624
1497.92	-42.9178809	-44.1136686
1497.97333	-42.9258125	-43.2384527
1498.02667	-42.8931169	-43.0094831
1498.08	-42.9453211	-42.2547588
1498.13333	-42.9215912	-42.3230659
1498.18667	-42.9058598	-43.4326196
1498.24	-42.9249943	-43.4995739
1498.29333	-42.9016544	-43.532524
1498.34667	-42.9031031	-43.8143389
1498.4	-42.8957964	-43.0569826
1498.45333	-42.8893336	-43.5759208
1498.50667	-42.9104473	-43.7443226
1498.56	-42.8934509	-43.6188184
1498.61333	-42.874544	-43.5472484
1498.66667	-42.9128289	-44.1336195
1498.72	-42.8962886	-43.7375752
1498.77333	-42.8876754	-43.4796533
1498.82667	-42.8957349	-43.0579826
1498.88	-42.8743378	-43.9588536
1498.93333	-42.8963441	-43.6057833
1498.98667	-42.9016738	-43.1663738
1499.04	-42.8842895	-43.5299322
1499.09333	-42.9038215	-44.2902787
1499.14667	-42.8842768	-43.7569465
1499.2	-42.891664	-43.074657
1499.25333	-42.9022323	-43.395293
1499.30667	-42.8667062	-44.4985629
1499.36	-42.8954241	-44.0863094
1499.41333	-42.9076444	-43.6935875
1499.46667	-42.887946	-43.9558024
1499.52	-42.9184868	-44.3808739
1499.57333	-42.8935186	-43.5686509
1499.62667	-42.8819452	-43.8036136
1499.68	-42.9047585	-44.1822947
1499.73333	-42.8997224	-44.2565154
1499.78667	-42.9274179	-43.5530149
1499.84	-42.9350526	-44.0519845
1499.89333	-42.8955134	-44.2412726
1499.94667	-42.9080734	-44.3952918
1500	-42.8984048	-44.3839905
1500.05333	-42.899384	-44.1144685
1500.10667	-42.9305443	-44.3263065
1500.16	-42.9131305	-44.1461256
1500.21333	-42.9169926	-44.2575154
1500.26667	-42.9292025	-44.6501171
1500.32	-42.8851896	-44.3997736
1500.37333	-42.8895852	-43.6273836
1500.42667	-42.8864959	-43.4140183
1500.48	-42.8481237	-44.3464022
1500.53333	-42.8855692	-43.8577102
1500.58667	-42.8910317	-43.8686108
1500.64	-42.8765219	-44.7881057
1500.69333	-42.9052359	-44.0842663
1500.74667	-42.9044127	-43.488737
1500.8	-42.9291925	-44.4315357
1500.85333	-42.91792	-44.34651
1500.90667	-42.8874954	-43.3675663
1500.96	-42.9001758	-43.1967243
1501.01333	-42.8960917	-43.0421856
1501.06667	-42.8849467	-43.9386434
1501.12	-42.908735	-44.7626454
1501.17333	-42.8911436	-44.1357861
1501.22667	-42.9026258	-44.3157996
1501.28	-42.9283692	-43.7096899
1501.33333	-42.9084049	-43.7869509
1501.38667	-42.9188195	-44.1612019
1501.44	-42.901661	-44.1558946
1501.49333	-42.8990632	-44.7555518
1501.54667	-42.9298801	-44.5175651
1501.6	-42.9061734	-44.1053211
1501.65333	-42.9089273	-43.8487644
1501.70667	-42.9045749	-43.1280584
1501.76	-42.875069	-43.5572493
1501.81333	-42.9135092	-44.0802235
1501.86667	-42.9164421	-44.0667289
1501.92	-42.874785	-44.0315214
1501.97333	-42.8892246	-44.0480546
1502.02667	-42.8887154	-43.8805071
1502.08	-42.9049848	-43.4583504
1502.13333	-42.9328109	-43.2897663
1502.18667	-42.9059067	-42.5889676
1502.24	-42.913935	-43.2678068
1502.29333	-42.9421737	-43.1929783
1502.34667	-42.912539	-43.0307247
1502.4	-42.9175535	-43.3717419
1502.45333	-42.9141897	-43.296833
1502.50667	-42.9125614	-43.5417063
1502.56	-42.9301006	-43.1473108
1502.61333	-42.9220646	-43.9246439
1502.66667	-42.9318903	-42.4561775
1502.72	-42.9493747	-42.0963401
1502.77333	-42.9331243	-42.2312354
1502.82667	-42.9307723	-42.4531775
1502.88	-42.9122222	-43.7128378
1502.93333	-42.8970603	-44.1698353
1502.98667	-42.9248069	-43.3413792
1503.04	-42.936335	-43.054964
1503.09333	-42.9636938	-43.4232074
1503.14667	-42.9540918	-43.4087223
1503.2	-42.9128003	-43.9439983
1503.25333	-42.9206922	-43.4846158
1503.30667	-42.9114062	-43.5629319
1503.36	-42.9039196	-44.7921111
1503.41333	-42.9231763	-45.1691034
1503.46667	-42.9092341	-43.7784828
1503.52	-42.9049115	-43.6597298
1503.57333	-42.9342256	-43.0064452
1503.62667	-42.9044778	-43.4250268
1503.68	-42.9029484	-43.8684774
1503.73333	-42.9110698	-43.1459032
1503.78667	-42.8882131	-43.6442661
1503.84	-42.9360335	-43.4318724
1503.89333	-42.933895	-42.8656894
1503.94667	-42.8991351	-42.8196354
1504	-42.9364649	-42.5799795
1504.05333	-42.9006588	-43.256766
1504.10667	-42.9058142	-44.0202701
1504.16	-42.9187901	-42.87105
1504.21333	-42.9116712	-43.6280379
1504.26667	-42.9308822	-43.1600239
1504.32	-42.9199461	-43.1339073
1504.37333	-42.9205322	-43.2261129
1504.42667	-42.9447774	-43.1944466
1504.48	-42.9341787	-43.2941923
1504.53333	-42.9447505	-43.2222152
1504.58667	-42.9648549	-43.4531013
1504.64	-42.9551651	-42.9148076
1504.69333	-42.9661719	-42.557831
1504.74667	-42.9646044	-42.055611
1504.8	-42.915789	-42.6521988
1504.85333	-42.921761	-42.637372
1504.90667	-42.9597608	-42.4839251
1504.96	-42.9483905	-43.2394299
1505.01333	-42.938296	-43.1966006
1505.06667	-42.9391165	-43.3267932
1505.12	-42.9458171	-42.9848547
1505.17333	-42.9509053	-42.3184862
1505.22667	-42.9327536	-43.1874989
1505.28	-42.9261964	-42.6358557
1505.33333	-42.932079	-42.4631458
1505.38667	-42.9120608	-42.4210683
1505.44	-42.9432735	-42.0725156
1505.49333	-42.9309835	-43.0679001
1505.54667	-42.9159855	-43.0763672
1505.6	-42.9537819	-42.5801892
1505.65333	-42.9293428	-43.3595342
1505.70667	-42.9383069	-43.1234408
1505.76	-42.9732422	-43.4501588
1505.81333	-42.9584129	-42.5972861
1505.86667	-42.9690931	-42.0607504
1505.92	-42.9471074	-42.9666421
1505.97333	-42.9280735	-42.7808559
1506.02667	-42.9435997	-42.1943942
1506.08	-42.9492012	-42.0798563
1506.13333	-42.966585	-42.5478408
1506.18667	-42.9878765	-42.663671
1506.24	-42.9442237	-43.3546819
1506.29333	-42.9667861	-43.5333267
1506.34667	-42.96552	-42.7980444
1506.4	-42.9331239	-42.7701155
1506.45333	-42.9644509	-42.3711096
1506.50667	-42.9579027	-42.9547547
1506.56	-42.9618838	-42.8817185
1506.61333	-42.9970892	-43.4265069
1506.66667	-42.9765861	-43.7253933
1506.72	-42.9748177	-43.3674045
1506.77333	-42.9656243	-42.9203923
1506.82667	-42.9548948	-43.7446896
1506.88	-42.964008	-43.8944966
1506.93333	-42.9559693	-43.0826787
1506.98667	-42.9295	-43.7786822
1507.04	-42.9444611	-44.0862724
1507.09333	-42.9519785	-43.5670012
1507.14667	-42.956102	-43.9919442
1507.2	-42.9735163	-44.3995068
1507.25333	-42.9546828	-44.0053379
1507.30667	-42.9594653	-44.1894086
1507.36	-42.9618509	-43.4266144
1507.41333	-42.9253875	-43.9745747
1507.46667	-42.9615713	-43.6895205
1507.52	-42.964958	-43.5314769
1507.57333	-42.9731195	-44.6473221
1507.62667	-43.0025729	-44.459107
1507.68	-42.972965	-43.6789069
1507.73333	-42.9716087	-43.1620779
1507.78667	-42.980916	-43.5609315
1507.84	-42.9562605	-44.0542235
1507.89333	-42.9673965	-43.8158368
1507.94667	-42.9663749	-43.7008378
1508	-42.9420984	-44.1290163
1508.05333	-42.9621585	-44.0983471
1508.10667	-42.9687439	-43.8237201
1508.16	-42.9609291	-43.5700478
1508.21333	-42.9789019	-44.5514577
1508.26667	-42.9678176	-43.8604849
1508.32	-42.9543935	-44.1164754
1508.37333	-42.97161	-44.597523
1508.42667	-42.9563354	-43.3310301
1508.48	-42.9659188	-43.9861068
1508.53333	-42.9818672	-43.4310633
1508.58667	-42.9593302	-43.1549265
1508.64	-42.9727295	-43.5960189
1508.69333	-42.989301	-43.8584821
1508.74667	-42.9836772	-43.497442
1508.8	-42.999735	-43.752925
1508.85333	-42.9575988	-43.7626595
1508.90667	-42.9608537	-44.1050688
1508.96	-42.9843149	-44.0735181
1509.01333	-42.9445106	-44.0037472
1509.06667	-42.9391139	-44.3443419
1509.12	-42.9521746	-43.624091
1509.17333	-42.9560752	-44.2394494
1509.22667	-42.9876177	-44.2691033
1509.28	-42.9789523	-44.0422235
1509.33333	-42.9578615	-43.3407415
1509.38667	-42.969461	-44.1105934
1509.44	-42.9467035	-43.7362173
1509.49333	-42.9811719	-43.0364455
1509.54667	-42.9925717	-43.3061507
1509.6	-42.9522546	-45.3569047
1509.65333	-42.9874892	-45.1366163
1509.70667	-42.9724944	-44.7640058
1509.76	-42.9472024	-43.6030249
1509.81333	-43.0013073	-43.1279785
1509.86667	-42.9796661	-43.042558
1509.92	-42.963489	-43.4591358
1509.97333	-42.9788285	-42.9496586
1510.02667	-42.9562614	-42.4733733
1510.08	-42.9584338	-42.910666
1510.13333	-42.9644399	-42.7378892
1510.18667	-42.9607125	-42.8927964
1510.24	-42.9961638	-43.7088814
1510.29333	-42.9927631	-43.3568754
1510.34667	-42.9671487	-42.672163
1510.4	-42.9931528	-42.9126917
1510.45333	-42.9746272	-42.790154
1510.50667	-42.9824366	-42.5776657
1510.56	-42.9823127	-42.8340361
1510.61333	-42.9577983	-42.9748037
1510.66667	-42.9820825	-43.0866015
1510.72	-42.9747915	-43.8574865
1510.77333	-42.9669026	-43.3905069
1510.82667	-42.9959495	-43.5959123
1510.88	-42.9644558	-43.14883
1510.93333	-42.9780066	-42.7193029
1510.98667	-43.0014484	-42.5931039
1511.04	-42.9646732	-43.3732359
1511.09333	-42.9753167	-43.6270678
1511.14667	-42.9982386	-43.1827359
1511.2	-42.964843	-43.3928112
1511.25333	-42.9834206	-43.0100502
1511.30667	-42.9664175	-42.7340809
1511.36	-42.9450846	-43.2065658
1511.41333	-42.9804317	-42.8827971
1511.46667	-42.9552026	-43.0511729
1511.52	-42.9507192	-43.9120458
1511.57333	-42.9902872	-43.7182452
1511.62667	-42.9556993	-43.8215192
1511.68	-42.9596369	-43.3235167
1511.73333	-42.9666567	-43.1162093
1511.78667	-42.9382557	-43.5973596
1511.84	-42.9493928	-43.7318008
1511.89333	-42.9525124	-43.8736185
1511.94667	-42.9373304	-43.6822874
1512	-42.9719826	-42.9595347
1512.05333	-42.9521959	-42.8641892
1512.10667	-42.9509871	-43.1953878
1512.16	-42.9787098	-42.321698
1512.21333	-42.93199	-43.3490179
1512.26667	-42.9409925	-43.5802534
1512.32	-42.9602315	-43.3329627
1512.37333	-42.921138	-43.7366826
1512.42667	-42.9484817	-43.5586931
1512.48	-42.9634391	-43.6592321
1512.53333	-42.9513211	-43.1364254
1512.58667	-42.9715974	-43.654437
1512.64	-42.9600405	-42.9297902
1512.69333	-42.9585632	-43.1374254
1512.74667	-42.9750286	-43.020757
1512.8	-42.9449277	-42.8327516
1512.85333	-42.9503305	-43.5204918
1512.90667	-42.967864	-42.8385128
1512.96	-42.9450195	-42.5736375
1513.01333	-42.9783825	-42.6774331
1513.06667	-42.9874337	-43.5541989
1513.12	-42.9780319	-43.4423979
1513.17333	-42.9935944	-43.2418592
1513.22667	-42.9645054	-43.3997358
1513.28	-42.9707567	-43.831489
1513.33333	-42.9944244	-43.3006131
1513.38667	-42.976214	-42.8508457
1513.44	-42.9870733	-42.764954
1513.49333	-42.9834128	-42.7509323
1513.54667	-42.9501751	-43.8076187
1513.6	-42.9691148	-43.9641636
1513.65333	-42.9656241	-43.6853937
1513.70667	-42.9606989	-42.9208338
1513.76	-42.9934925	-42.5018408
1513.81333	-42.9776358	-42.3065891
1513.86667	-42.9563469	-42.348911
1513.92	-42.9608796	-42.6302429
1513.97333	-42.9396993	-43.5227056
1514.02667	-42.9728508	-43.2614403
1514.08	-43.0006571	-42.1868198
1514.13333	-42.9798338	-43.0395211
1514.18667	-42.9760687	-43.6411282
1514.24	-42.9691835	-42.8838076
1514.29333	-42.9650152	-43.1877709
1514.34667	-42.9902832	-42.6071479
1514.4	-42.9715512	-42.6867575
1514.45333	-42.9652378	-42.9926299
1514.50667	-42.9846592	-42.8985279
1514.56	-42.976353	-42.5089727
1514.61333	-42.9977162	-42.7732886
1514.66667	-42.9907632	-43.0992877
1514.72	-42.9598815	-43.105056
1514.77333	-42.9793476	-43.0905292
1514.82667	-42.9608865	-43.4199282
1514.88	-42.9526635	-42.9841019
1514.93333	-43.0057153	-42.824484
1514.98667	-42.9920088	-42.7727059
1515.04	-42.9977005	-43.0826852
1515.09333	-43.0094265	-42.6092961
1515.14667	-42.9737589	-43.1178296
1515.2	-42.9828436	-43.1151272
1515.25333	-42.9940187	-43.0022169
1515.30667	-42.9692485	-42.563602
1515.36	-42.9770802	-42.765063
1515.41333	-42.9701184	-43.397646
1515.46667	-42.9527542	-42.9305347
1515.52	-42.9804326	-42.401429
1515.57333	-42.9688474	-42.3094933
1515.62667	-42.9645493	-42.5593543
1515.68	-42.9970305	-42.2888149
1515.73333	-42.972964	-42.5241923
1515.78667	-42.968607	-42.5021192
1515.84	-42.9791862	-42.5593636
1515.89333	-42.9609252	-42.7915444
1515.94667	-42.9809562	-42.3608633
1516	-42.9876116	-42.6511335
1516.05333	-42.9789732	-42.0950121
1516.10667	-43.0052857	-41.7813855
1516.16	-43.0010804	-42.9534541
1516.21333	-42.9776873	-43.1783412
1516.26667	-42.9979264	-42.315956
1516.32	-42.965808	-42.335212
1516.37333	-42.9773512	-42.9813874
1516.42667	-42.9989165	-42.7851651
1516.48	-42.9715129	-43.1170223
1516.53333	-42.9973311	-43.4172631
1516.58667	-43.0029019	-43.1756065
1516.64	-42.9871966	-42.9980078
1516.69333	-43.0152883	-42.7308043
1516.74667	-43.003332	-42.4552487
1516.8	-42.9907302	-43.059907
1516.85333	-42.9934267	-42.8072175
1516.90667	-42.9850438	-42.8860354
1516.96	-42.9920882	-42.8577215
1517.01333	-43.010801	-42.9350067
1517.06667	-42.9849338	-42.9795584
1517.12	-43.0058739	-42.5233974
1517.17333	-43.018191	-42.0620202
1517.22667	-42.988148	-43.2313544
1517.28	-43.0162365	-43.3299092
1517.33333	-42.9991332	-42.8205875
1517.38667	-42.9894799	-42.7792032
1517.44	-43.0292155	-42.4161975
1517.49333	-43.0091333	-42.7966639
1517.54667	-42.9889676	-42.8817902
1517.6	-43.010077	-42.6999323
1517.65333	-42.9937035	-42.7610241
1517.70667	-42.9985446	-42.5351081
1517.76	-43.0196302	-42.4283311
1517.81333	-43.0115955	-42.509468
1517.86667	-43.0233059	-42.4050097
1517.92	-43.0071795	-42.7600237
1517.97333	-42.9851	-43.0875744
1518.02667	-43.0104279	-43.2248407
1518.08	-42.9828096	-42.8209868
1518.13333	-42.9977866	-42.7273708
1518.18667	-43.0256554	-42.6796306
1518.24	-42.981903	-43.1495654
1518.29333	-42.9922938	-43.3374175
1518.34667	-43.0120828	-43.2781829
1518.4	-42.9790667	-43.1474299
1518.45333	-43.0000878	-42.9755369
1518.50667	-42.9993491	-42.2441854
1518.56	-42.993094	-42.2131159
1518.61333	-43.025491	-42.8240048
1518.66667	-42.9975362	-42.5238566
1518.72	-42.9899757	-42.3981006
1518.77333	-43.0119599	-42.2605824
1518.82667	-42.9735711	-42.3971006
1518.88	-42.9962163	-42.6725062
1518.93333	-43.0099066	-42.6699554
1518.98667	-42.9858734	-42.7733064
1519.04	-43.0008435	-42.9871763
1519.09333	-43.0110182	-42.7288495
1519.14667	-43.0077954	-42.2574038
1519.2	-43.0400024	-41.9638339
1519.25333	-43.0092841	-42.4961744
1519.30667	-43.0063184	-42.8654709
1519.36	-43.031222	-42.4869792
1519.41333	-42.9940336	-42.3670484
1519.46667	-43.000689	-42.2992168
1519.52	-43.0255275	-42.1296677
1519.57333	-42.9899984	-42.6305959
1519.62667	-43.000867	-42.8202522
1519.68	-43.0217985	-42.6380744
1519.73333	-43.0032424	-42.7212087
1519.78667	-43.0482691	-42.5046104
1519.84	-43.0231597	-42.2175747
1519.89333	-42.9894256	-42.8291416
1519.94667	-43.0194076	-42.783195
1520	-43.0131826	-42.5520529
1520.05333	-43.0007603	-42.4613775
1520.10667	-43.0143781	-42.1533376
1520.16	-42.9975878	-42.501359
1520.21333	-43.0035322	-42.8926253
1520.26667	-43.0180052	-42.759484
1520.32	-42.9968344	-42.6985044
1520.37333	-43.0087364	-42.6696013
1520.42667	-43.0004381	-43.2094372
1520.48	-42.9850391	-43.3563983
1520.53333	-43.0236252	-42.5685478
1520.58667	-43.0073144	-42.6149782
1520.64	-42.9968114	-43.148766
1520.69333	-43.0297373	-42.7905914
1520.74667	-43.0186955	-42.252536
1520.8	-43.0190169	-42.4926174
1520.85333	-43.0241697	-42.4781744
1520.90667	-42.9893397	-42.662488
1520.96	-42.9952984	-42.6320233
1521.01333	-43.0074987	-42.5213945
1521.06667	-42.9895785	-42.266556
1521.12	-43.0178668	-42.3187387
1521.17333	-42.9986015	-42.8839871
1521.22667	-42.9776847	-43.1516016
1521.28	-43.0189542	-42.9656801
1521.33333	-43.0075069	-42.8096914
1521.38667	-42.9889326	-42.6421806
1521.44	-43.0090265	-42.9503429
1521.49333	-42.9896426	-43.1435063
1521.54667	-42.9840827	-43.161818
1521.6	-42.998565	-42.8701689
1521.65333	-42.9831733	-42.9543396
1521.70667	-43.0142241	-42.523689
1521.76	-43.0027176	-42.8814455
1521.81333	-42.9728711	-43.0093738
1521.86667	-43.0047176	-42.7496642
1521.92	-42.9888961	-42.6389554
1521.97333	-42.9807332	-43.0988006
1522.02667	-43.0174902	-42.9879989
1522.08	-43.0003097	-42.5769037
1522.13333	-42.9987164	-42.7586089
1522.18667	-43.0017377	-42.3732191
1522.24	-42.9670251	-42.3250326
1522.29333	-42.9968764	-42.6640765
1522.34667	-43.0006237	-43.1833903
1522.4	-42.9821207	-43.8141662
1522.45333	-43.0151547	-43.5247294
1522.50667	-43.002226	-43.0496188
1522.56	-42.9860631	-42.6686737
1522.61333	-43.0037851	-42.6086177
1522.66667	-42.982823	-42.2535331
1522.72	-42.9894753	-42.0212071
1522.77333	-43.0181383	-42.6892084
1522.82667	-42.9792257	-43.2117415
1522.88	-42.9808389	-43.2814171
1522.93333	-43.002495	-42.6268333
1522.98667	-42.969025	-42.451683
1523.04	-42.9841695	-42.2446882
1523.09333	-42.9906843	-41.9709185
1523.14667	-42.9746801	-42.0192558
1523.2	-43.0006259	-42.0773905
1523.25333	-42.9892839	-42.0647717
1523.30667	-42.9632932	-41.775304
1523.36	-42.9770125	-41.547839
1523.41333	-42.9677849	-42.0679191
1523.46667	-42.9648322	-42.3536791
1523.52	-42.9747139	-42.3281988
1523.57333	-42.9689813	-42.6052098
1523.62667	-42.9856733	-43.0222365
1523.68	-42.9724556	-42.7922166
1523.73333	-42.9447751	-42.6363941
1523.78667	-42.990813	-42.4312353
1523.84	-42.9850858	-42.4272597
1523.89333	-42.955109	-42.785177
1523.94667	-42.9801436	-42.5020253
1524	-42.9640445	-42.6075062
1524.05333	-42.9708267	-42.7093064
1524.10667	-42.9919181	-42.1112531
1524.16	-42.9739444	-41.9951622
1524.21333	-42.9983671	-42.2846565
1524.26667	-43.0148507	-42.8738758
1524.32	-42.9723875	-43.0488893
1524.37333	-42.995207	-43.4671974
1524.42667	-43.0034935	-43.187629
1524.48	-42.9701956	-43.1910692
1524.53333	-42.9924203	-42.9810563
1524.58667	-43.0050094	-42.6166009
1524.64	-42.9758458	-42.7435989
1524.69333	-42.9791539	-42.9849872
1524.74667	-42.9627941	-42.8834136
1524.8	-42.990591	-42.6378043
1524.85333	-43.0258347	-42.4611158
1524.90667	-42.9929158	-42.6420722
1524.96	-43.00899	-43.1179391
1525.01333	-42.9991525	-42.7699843
1525.06667	-42.9532859	-43.0157456
1525.12	-42.9713105	-42.9158568
1525.17333	-42.9886485	-42.9949783
1525.22667	-42.9782074	-42.7092175
1525.28	-42.9933796	-42.240218
1525.33333	-42.9669593	-42.4226506
1525.38667	-42.9460019	-42.792346
1525.44	-42.9613202	-42.8876897
1525.49333	-43.0116364	-42.5973767
1525.54667	-44.7303196	-55.7530124
1525.6	-51.2678943	-62.5818151
1525.65333	-63.1709083	-62.0013616
1525.70667	-67.1348124	-68.9099516
1525.76	-67.5621268	-65.7430568
1525.81333	-67.5699105	-69.2552395
1525.86667	-67.609137	-210
1525.92	-67.5621784	-210
1525.97333	-67.4709859	-59.0217427
1526.02667	-67.4701323	-72.2452365
1526.08	-67.4886445	-63.8229602
1526.13333	-67.3352601	-63.6201526
1526.18667	-67.4048332	-210
1526.24	-67.4574387	-210
1526.29333	-67.258998	-64.8659591
1526.34667	-67.2358842	-58.6247738
1526.4	-67.176873	-210
1526.45333	-67.1934494	-64.4856007
1526.50667	-67.1185655	-60.4607151
1526.56	-66.9378632	-59.4446294
1526.61333	-67.0103183	-63.2356621
1526.66667	-66.932275	-64.9934018
1526.72	-66.8926071	-67.2519081
1526.77333	-67.0284059	-63.5126592
1526.82667	-66.9605901	-60.6518309
1526.88	-66.8936308	-63.0545481
1526.93333	-66.916537	-62.1201394
1526.98667	-66.8641794	-62.5608151
1527.04	-66.9403868	-210
1527.09333	-66.9285241	-210
1527.14667	-66.8980173	-210
1527.2	-66.7798923	-63.2266621
1527.25333	-66.8708411	-210
1527.30667	-66.8013274	-63.8049606
1527.36	-66.8720959	-210
1527.41333	-66.8111994	-59.8265416
1527.46667	-66.7296652	-61.6479066
1527.52	-66.6393738	-61.7112637
1527.57333	-66.6500232	-66.0506766
1527.62667	-66.6133178	-61.0585097
1527.68	-66.621333	-67.2379081
1527.73333	-66.5539309	-210
1527.78667	-66.4831462	-65.1150746
1527.84	-66.7063904	-210
1527.89333	-66.5514505	-64.1174249
1527.94667	-66.5939178	-71.5527064
1528	-66.408311	-210
1528.05333	-66.2910765	-65.8746638
1528.10667	-66.0227461	-67.7146652
1528.16	-65.3333293	-210
1528.21333	-65.3185626	-210
1528.26667	-65.5772699	-210
1528.32	-64.5003233	-65.1100746
1528.37333	-64.2793038	-210
1528.42667	-64.4068621	-61.1068005
1528.48	-63.4044652	-65.3992469
1528.53333	-62.8128627	-210
1528.58667	-63.198473	-210
1528.64	-63.4283866	-67.4651102
1528.69333	-63.7025381	-210
1528.74667	-64.1154767	-60.3882755
1528.8	-64.0066879	-210
1528.85333	-63.9532184	-66.2176171
1528.90667	-64.0344202	-210
1528.96	-64.368151	-58.6904991
1529.01333	-64.9953664	-63.8944935
1529.06667	-65.3680455	-58.6586936
1529.12	-65.4503447	-210
1529.17333	-65.6641918	-59.4937911
1529.22667	-65.8947983	-210
1529.28	-66.1059343	-210
1529.33333	-66.3356301	-72.9941478
1529.38667	-66.380981	-210
1529.44	-66.3756103	-210
1529.49333	-66.4707332	-210
1529.54667	-66.4414559	-210
1529.6	-66.3441579	-210
1529.65333	-66.5187904	-65.1040741
1529.70667	-66.1122688	-64.5767794
1529.76	-65.5441283	-63.5841526
1529.81333	-66.3796111	-67.9691897
1529.86667	-66.9073533	-60.6258313
1529.92	-67.2887307	-59.6462426
1529.97333	-67.4852707	-210
1530.02667	-67.8379744	-64.2190948
1530.08	-68.3318999	-210
1530.13333	-68.5889603	-68.8649525
1530.18667	-68.7712287	-62.0227039
1530.24	-69.3587308	-67.4541098
1530.29333	-69.7744198	-210
1530.34667	-69.9761059	-69.5845494
1530.4	-70.6948604	-65.0960741
1530.45333	-71.190988	-210
1530.50667	-71.6955851	-210
1530.56	-72.1529372	-65.2362544
1530.61333	-72.2154515	-210
1530.66667	-72.6529393	-210
1530.72	-72.9675529	-210
1530.77333	-73.1532684	-60.0960319
1530.82667	-73.2615588	-210
1530.88	-73.9129149	-61.8770781
1530.93333	-73.7801964	-210
1530.98667	-73.8581254	-210
1531.04	-72.9784996	-66.7742959
1531.09333	-61.6620481	-210
1531.14667	-49.4113418	-59.7096344
1531.2	-43.1881486	-43.757429
1531.25333	-42.096393	-41.8184937
1531.30667	-42.1291439	-41.3620334
1531.36	-42.0774538	-41.6881747
1531.41333	-42.0831241	-41.7607849
1531.46667	-42.0776839	-42.3036619
1531.52	-42.0937283	-42.2005393
1531.57333	-42.1271132	-42.4442128
1531.62667	-42.0363985	-42.5180575
1531.68	-42.0199667	-42.0177943
1531.73333	-42.0927515	-41.7136614
1531.78667	-42.0496207	-41.5680535
1531.84	-42.0783227	-40.7994337
1531.89333	-42.1072997	-40.4558377
1531.94667	-42.0209747	-41.548622
1532	-42.0663118	-41.2901128
1532.05333	-42.0796657	-41.4879961
1532.10667	-42.0330636	-42.2299178
1532.16	-42.0722214	-41.6649425
1532.21333	-42.0520583	-41.8512473
1532.26667	-42.039465	-41.2530273
1532.32	-42.0851645	-40.8999398
1532.37333	-42.0506217	-41.1510537
1532.42667	-42.0553806	-40.7993774
1532.48	-42.1212991	-40.9076719
1532.53333	-42.0629002	-41.7229413
1532.58667	-42.065186	-41.3096678
1532.64	-42.104385	-41.279284
1532.69333	-42.0299899	-42.5006094
1532.74667	-42.0779877	-41.7273786
1532.8	-42.1086666	-41.4325125
1532.85333	-42.0294473	-42.4846624
1532.90667	-42.0621675	-41.5847568
1532.96	-42.0626355	-41.1455995
1533.01333	-42.0446794	-41.4046905
1533.06667	-42.1068421	-41.1572673
1533.12	-42.0903935	-41.4935841
1533.17333	-42.0820842	-40.7963434
1533.22667	-42.1161848	-40.8285539
1533.28	-42.0503417	-42.1958457
1533.33333	-42.0643923	-41.7011672
1533.38667	-42.1181529	-41.0536952
1533.44	-42.0553345	-41.8053049
1533.49333	-42.077908	-41.618008
1533.54667	-42.0961433	-41.5183798
1533.6	-42.0271745	-42.3614249
1533.65333	-42.0768608	-41.4700435
1533.70667	-42.0635202	-41.2206382
1533.76	-42.0087076	-41.4331553
1533.81333	-42.0750258	-41.3572133
1533.86667	-42.0646827	-42.0176945
1533.92	-42.0402994	-41.8806886
1533.97333	-42.0869014	-42.0073296
1534.02667	-42.0445714	-42.1338136
1534.08	-42.0412221	-42.1847476
1534.13333	-42.0822911	-41.8036008
1534.18667	-42.041563	-42.4009752
1534.24	-42.0735459	-42.5357819
1534.29333	-42.1156566	-42.8201584
1534.34667	-42.0522468	-42.5782787
1534.4	-42.07397	-41.736602
1534.45333	-42.0906685	-42.5519185
1534.50667	-42.0389908	-42.6419481
1534.56	-42.1024486	-42.1742215
1534.61333	-42.077825	-42.7820064
1534.66667	-42.0260601	-43.0166299
1534.72	-42.0926099	-42.3868306
1534.77333	-42.0843507	-43.4143576
1534.82667	-42.0633408	-42.9250772
1534.88	-42.1192459	-42.3607821
1534.93333	-42.085843	-42.8017336
1534.98667	-42.0636164	-42.6524973
1535.04	-42.1048508	-41.9941527
1535.09333	-42.0471198	-42.6962571
1535.14667	-42.0727683	-42.0852669
1535.2	-42.1127975	-42.2486619
1535.25333	-42.0528492	-42.606194
1535.30667	-42.0865473	-42.5804206
1535.36	-42.085212	-43.5744846
1535.41333	-42.0402244	-42.4731546
1535.46667	-42.0924314	-41.463968
1535.52	-42.0624749	-42.8049587
1535.57333	-42.0228008	-42.8854558
1535.62667	-42.0959395	-41.4953798
1535.68	-42.0788502	-42.2402356
1535.73333	-42.0382406	-42.6804522
1535.78667	-42.1008705	-41.7187112
1535.84	-42.0398458	-42.6990846
1535.89333	-42.0143987	-42.3920823
1535.94667	-42.0737655	-40.992468
1536	-42.0282789	-41.483693
1536.05333	-42.0665824	-40.8402332
1536.10667	-42.1182454	-41.0108869
1536.16	-42.0785281	-42.3520533
1536.21333	-42.141371	-41.8374289
1536.26667	-42.1322478	-41.6957855
1536.32	-42.0635051	-42.437251
1536.37333	-42.0839902	-41.7816067
1536.42667	-42.0684283	-42.5434112
1536.48	-42.0618089	-42.4339334
1536.53333	-42.1285144	-41.4762138
1536.58667	-42.0882696	-41.3697318
1536.64	-42.0521141	-41.1374234
1536.69333	-42.1085455	-41.8882704
1536.74667	-42.0373678	-43.9588081
1536.8	-42.063761	-43.6813379
1536.85333	-42.1206235	-41.901286
1536.90667	-42.0172548	-41.7534167
1536.96	-42.0137355	-41.4753126
1537.01333	-42.0499183	-42.2831438
1537.06667	-41.9967744	-42.5684067
1537.12	-42.0045902	-42.083643
1537.17333	-42.0503028	-42.9030772
1537.22667	-42.0694761	-42.7548405
1537.28	-42.146557	-41.3796912
1537.33333	-42.1212225	-41.4716924
1537.38667	-42.0480434	-42.1860619
1537.44	-42.1027858	-41.697829
1537.49333	-42.0725862	-41.9541009
1537.54667	-42.0478636	-41.4690728
1537.6	-42.0910269	-41.3102457
1537.65333	-42.0500841	-42.7367064
1537.70667	-42.0816043	-41.4748957
1537.76	-42.1158143	-41.1463792
1537.81333	-42.0276403	-42.0998139
1537.86667	-42.0535897	-41.2267315
1537.92	-42.0928097	-40.7505466
1537.97333	-42.0371773	-41.5965816
1538.02667	-42.0708947	-41.1726798
1538.08	-42.0849667	-41.1943369
1538.13333	-41.999656	-41.7196638
1538.18667	-42.0464112	-41.1729977
1538.24	-42.0820922	-41.4133829
1538.29333	-42.0400097	-41.478462
1538.34667	-42.0940878	-40.7021354
1538.4	-42.0591999	-41.395477
1538.45333	-42.0349554	-41.7400605
1538.50667	-42.1284137	-41.5593897
1538.56	-42.102948	-42.4260812
1538.61333	-42.0728122	-42.0850813
1538.66667	-42.0794747	-41.7460027
1538.72	-42.0550544	-42.2176153
1538.77333	-42.0876332	-41.3086139
1538.82667	-42.104173	-41.4955476
1538.88	-42.0507431	-42.3293574
1538.93333	-42.114029	-41.3402942
1538.98667	-42.1260651	-41.4339012
1539.04	-42.0177235	-41.5214208
1539.09333	-42.0610671	-40.2898688
1539.14667	-42.0990435	-40.9202424
1539.2	-42.0377352	-41.4204239
1539.25333	-42.0837704	-40.3040242
1539.30667	-42.0651598	-40.2378225
1539.36	-42.0330679	-40.8888142
1539.41333	-42.0574819	-41.2594712
1539.46667	-41.9936427	-42.0862712
1539.52	-42.0164947	-41.1600581
1539.57333	-42.0856938	-40.7442894
1539.62667	-42.0387364	-41.7859823
1539.68	-42.0595085	-41.2972133
1539.73333	-42.1298931	-40.5549301
1539.78667	-42.0587546	-41.4760468
1539.84	-42.0356195	-41.9053645
1539.89333	-42.0709933	-41.8244247
1539.94667	-42.0476355	-41.6884685
1540	-42.107087	-41.3106242
1540.05333	-42.110781	-41.7692689
1540.10667	-42.0548061	-42.3608552
1540.16	-42.1005254	-42.0844582
1540.21333	-42.0741232	-42.1333733
1540.26667	-42.0685777	-41.2704846
1540.32	-42.1159373	-41.2108314
1540.37333	-42.0602417	-42.2486264
1540.42667	-42.0564077	-42.1117726
1540.48	-42.0982203	-41.6598699
1540.53333	-42.0215455	-42.6433492
1540.58667	-42.0285308	-41.8035808
1540.64	-42.1286972	-40.6835564
1540.69333	-42.0906712	-42.2771351
1540.74667	-42.0863893	-42.3421391
1540.8	-42.1081699	-41.9635747
1540.85333	-42.0599009	-42.4991651
1540.90667	-42.0929762	-41.8205566
1540.96	-42.0815149	-42.5666917
1541.01333	-42.0248247	-42.6348939
1541.06667	-42.0841667	-41.5166205
1541.12	-42.0753372	-42.0117469
1541.17333	-42.0240684	-42.5253966
1541.22667	-42.0820545	-41.6443461
1541.28	-42.0692952	-41.7874887
1541.33333	-42.0349053	-42.3359033
1541.38667	-42.0877107	-42.0947051
1541.44	-42.0427031	-42.8523538
1541.49333	-42.0615694	-41.998536
1541.54667	-42.1473667	-41.1571653
1541.6	-42.0517001	-42.1013956
1541.65333	-42.030918	-41.9013299
1541.70667	-42.0526432	-41.6298797
1541.76	-42.0034411	-41.6039323
1541.81333	-42.0695664	-41.1646767
1541.86667	-42.0919932	-41.5291862
1541.92	-42.0490807	-41.7152865
1541.97333	-42.1301881	-41.0661185
1542.02667	-42.1288166	-42.3539782
1542.08	-42.0179453	-42.8754736
1542.13333	-42.0807761	-40.9600433
1542.18667	-42.1014952	-41.2750098
1542.24	-42.0359595	-42.6661366
1542.29333	-42.0924404	-41.8215455
1542.34667	-42.0760942	-42.2161741
1542.4	-42.0619997	-42.4338564
1542.45333	-42.1160746	-41.8988729
1542.50667	-42.0647411	-42.4093941
1542.56	-42.0634515	-41.6147287
1542.61333	-42.1280617	-41.162527
1542.66667	-42.0726663	-41.7583631
1542.72	-42.0535979	-41.6821333
1542.77333	-42.0863652	-42.0167901
1542.82667	-42.0619582	-41.8937935
1542.88	-42.0908312	-40.7141523
1542.93333	-42.0927789	-40.9196825
1542.98667	-42.0374107	-42.493642
1543.04	-42.1196912	-41.8504122
1543.09333	-42.1276048	-41.5818878
1543.14667	-42.0394213	-41.9234862
1543.2	-42.095447	-41.2780315
1543.25333	-42.1040609	-41.677473
1543.30667	-42.0735928	-41.728254
1543.36	-42.1332271	-41.6983049
1543.41333	-42.0903989	-42.3358289
1543.46667	-42.0640846	-41.5989413
1543.52	-42.1147512	-41.0093107
1543.57333	-42.0663619	-41.5572837
1543.62667	-42.0540759	-41.5598536
1543.68	-42.1077589	-41.9615831
1543.73333	-42.0482367	-43.0521186
1543.78667	-42.0640868	-42.2574435
1543.84	-42.1549157	-41.0501185
1543.89333	-42.0726268	-42.2473945
1543.94667	-42.0652213	-42.2118793
1544	-42.0953005	-42.1761532
1544.05333	-42.0467784	-42.2371158
1544.10667	-42.1131233	-41.1471861
1544.16	-42.1214755	-41.8572963
1544.21333	-42.0408432	-42.5377215
1544.26667	-42.0867146	-42.3507057
1544.32	-42.0958121	-43.0171084
1544.37333	-42.0658048	-42.9428766
1544.42667	-42.1155247	-41.8823409
1544.48	-42.1030317	-42.3205252
1544.53333	-42.063867	-42.6920367
1544.58667	-42.1078221	-41.6093461
1544.64	-42.0823815	-42.820939
1544.69333	-42.0639508	-42.8104689
1544.74667	-42.1347968	-41.5790527
1544.8	-42.0795836	-42.4496194
1544.85333	-42.0793703	-42.6421013
1544.90667	-42.1320767	-42.1154381
1544.96	-42.0740413	-42.6986019
1545.01333	-42.1007795	-42.3736013
1545.06667	-42.1198592	-42.131077
1545.12	-42.0780683	-42.6381013
1545.17333	-42.1140757	-42.4905873
1545.22667	-42.1134686	-42.7298243
1545.28	-42.0552374	-42.3522817
1545.33333	-42.0980308	-41.4520927
1545.38667	-42.1131554	-42.172468
1545.44	-42.0725339	-42.2846105
1545.49333	-42.1319701	-41.2594833
1545.54667	-42.1102042	-42.3919371
1545.6	-42.099154	-42.5537853
1545.65333	-42.1742614	-41.4546663
1545.70667	-42.1041575	-42.715907
1545.76	-42.0704891	-43.0338274
1545.81333	-42.1160243	-42.5791677
1545.86667	-42.0862512	-42.5406586
1545.92	-42.1114033	-41.8062963
1545.97333	-42.146856	-41.4316438
1546.02667	-42.0778243	-42.5508547
1546.08	-42.0835634	-41.8449453
1546.13333	-42.1469348	-40.9329871
1546.18667	-42.0829767	-42.7013108
1546.24	-42.1002649	-42.0552829
1546.29333	-42.1362751	-41.9313446
1546.34667	-42.0728991	-42.8837501
1546.4	-42.1184377	-42.5445992
1546.45333	-42.1418725	-42.4725873
1546.50667	-42.0958828	-42.5729871
1546.56	-42.1377376	-41.8147206
1546.61333	-42.1255625	-42.4691868
1546.66667	-42.1032852	-42.5247367
1546.72	-42.1505855	-41.6503275
1546.77333	-42.1208492	-41.9266387
1546.82667	-42.1114141	-41.7363357
1546.88	-42.1985966	-41.1450274
1546.93333	-42.1305062	-42.5796486
1546.98667	-42.0795234	-42.3509373
1547.04	-42.1694167	-41.3549747
1547.09333	-42.1191004	-42.5199265
1547.14667	-42.1170546	-42.344488
1547.2	-42.1565631	-42.068409
1547.25333	-42.1021063	-42.0494636
1547.30667	-42.1138372	-41.7485913
1547.36	-42.1423966	-42.3518344
1547.41333	-42.1030486	-42.7261739
1547.46667	-42.1251361	-41.6106638
1547.52	-42.123781	-41.6363834
1547.57333	-42.0823118	-42.7754685
1547.62667	-42.1387742	-41.8308692
1547.68	-42.1579218	-41.4980183
1547.73333	-42.1147774	-42.9285258
1547.78667	-42.1698608	-41.7680427
1547.84	-42.1604051	-41.4539284
1547.89333	-42.1000524	-42.2074438
1547.94667	-42.1555299	-41.6849525
1548	-42.1317227	-42.2802926
1548.05333	-42.1007902	-42.7320886
1548.10667	-42.1402746	-42.4068713
1548.16	-42.1165243	-42.9014204
1548.21333	-42.1246446	-42.1404909
1548.26667	-42.1683551	-41.5490795
1548.32	-42.1164301	-41.9914582
1548.37333	-42.1042526	-41.9746628
1548.42667	-42.1440528	-42.4084112
1548.48	-42.1022517	-43.4920628
1548.53333	-42.1055708	-42.7310583
1548.58667	-42.1448794	-41.7707059
1548.64	-42.0942415	-42.5248547
1548.69333	-42.1408773	-42.1164123
1548.74667	-42.1353326	-42.3663493
1548.8	-42.0819693	-42.9207672
1548.85333	-42.1718613	-42.0029213
1548.90667	-42.1640541	-41.9309773
1548.96	-42.0954871	-42.7533116
1549.01333	-42.1545822	-42.4640358
1549.06667	-42.1484098	-42.3495876
1549.12	-42.1066956	-42.3642767
1549.17333	-42.1357434	-42.0371128
1549.22667	-42.1122237	-42.6265151
1549.28	-42.0786521	-42.431195
1549.33333	-42.1512729	-42.015473
1549.38667	-42.1069196	-43.4235104
1549.44	-42.066932	-43.3360528
1549.49333	-42.1323891	-41.8678869
1549.54667	-42.0837618	-43.333069
1549.6	-42.0906996	-43.1031823
1549.65333	-42.1593589	-42.4558393
1549.70667	-42.0906563	-42.8238143
1549.76	-42.1161697	-42.1608607
1549.81333	-42.1521395	-42.2054265
1549.86667	-42.1055057	-42.4207998
1549.92	-42.1195507	-41.6110027
1549.97333	-42.1372213	-41.8650999
1550.02667	-42.0857353	-42.3893727
1550.08	-42.1340562	-41.6030446
1550.13333	-42.143745	-41.9740983
1550.18667	-42.0744827	-42.5833874
1550.24	-42.1295347	-41.8942441
1550.29333	-42.1257603	-42.4452317
1550.34667	-42.0610602	-43.3338896
1550.4	-42.1315013	-42.6312796
1550.45333	-42.1189536	-42.9434175
1550.50667	-42.0857749	-42.2157381
1550.56	-42.1496652	-41.9093995
1550.61333	-42.1151005	-42.8592203
1550.66667	-42.1034988	-42.0985427
1550.72	-42.1598333	-41.8414734
1550.77333	-42.1178207	-42.6345211
1550.82667	-42.0890262	-43.1528798
1550.88	-42.1447227	-41.9537387
1550.93333	-42.1098644	-42.1506295
1550.98667	-42.1204491	-41.7391285
1551.04	-42.1566338	-41.9788767
1551.09333	-42.0950156	-43.0274051
1551.14667	-42.1125787	-42.6505972
1551.2	-42.1468989	-42.5304003
1551.25333	-42.0805941	-43.0124424
1551.30667	-42.1279861	-41.8704643
1551.36	-42.1534731	-42.5275782
1551.41333	-42.0871323	-43.4633181
1551.46667	-42.139474	-42.4611168
1551.52	-42.1631468	-41.986377
1551.57333	-42.0908482	-42.4131936
1551.62667	-42.1282319	-41.6736597
1551.68	-42.1284368	-42.3053272
1551.73333	-42.0879688	-42.7424795
1551.78667	-42.1656951	-41.879038
1551.84	-42.115541	-43.2268814
1551.89333	-42.0575115	-43.5459717
1551.94667	-42.1390558	-42.4850043
1552	-42.1054866	-43.131091
1552.05333	-42.095091	-42.8389911
1552.10667	-42.1642313	-42.2200605
1552.16	-42.1235971	-43.3986023
1552.21333	-42.1255561	-42.3869932
1552.26667	-42.162353	-41.6072512
1552.32	-42.1111618	-42.4315622
1552.37333	-42.1339887	-41.7990899
1552.42667	-42.1870976	-41.2272583
1552.48	-42.1087036	-42.6538744
1552.53333	-42.1202874	-42.5428998
1552.58667	-42.1581807	-42.5601757
1552.64	-42.0865694	-43.0803223
1552.69333	-42.1356408	-42.2790761
1552.74667	-42.1494655	-42.2492814
1552.8	-42.0935622	-42.8576596
1552.85333	-42.1347629	-42.6179073
1552.90667	-42.1336298	-43.0017832
1552.96	-42.0941788	-42.8680682
1553.01333	-42.1566982	-41.9561985
1553.06667	-42.1468673	-43.0227767
1553.12	-42.102847	-43.3165678
1553.17333	-42.1586299	-42.3090817
1553.22667	-42.1433555	-42.7220048
1553.28	-42.0871888	-43.3235149
1553.33333	-42.1491243	-42.5658729
1553.38667	-42.1077146	-42.926737
1553.44	-42.0666699	-42.5705711
1553.49333	-42.1715419	-41.6393646
1553.54667	-42.1076517	-43.0035029
1553.6	-42.083334	-42.753189
1553.65333	-42.1593505	-42.4367857
1553.70667	-42.1045753	-42.9580971
1553.76	-42.0945653	-42.333484
1553.81333	-42.1195085	-41.9189213
1553.86667	-42.0578391	-43.3095237
1553.92	-42.0785359	-42.9385294
1553.97333	-42.1321726	-42.1441153
1554.02667	-42.0549389	-42.9806297
1554.08	-42.0873144	-42.3068713
1554.13333	-42.1575756	-41.4371094
1554.18667	-42.0820504	-42.3127877
1554.24	-42.0996477	-41.7079853
1554.29333	-42.1289062	-41.7069853
1554.34667	-42.0855266	-42.0130069
1554.4	-42.1272835	-41.3427557
1554.45333	-42.1032216	-42.4335571
1554.50667	-42.0421221	-42.5073874
1554.56	-42.1020411	-41.87023
1554.61333	-42.0994016	-42.6043801
1554.66667	-42.0448482	-42.7872211
1554.72	-42.1067134	-41.9107051
1554.77333	-42.0828642	-42.4009265
1554.82667	-42.0138144	-42.0768681
1554.88	-42.1257447	-40.8962772
1554.93333	-42.1180886	-41.8281354
1554.98667	-42.0616304	-42.5136787
1555.04	-42.1211495	-41.5104346
1555.09333	-42.098415	-42.3969265
1555.14667	-42.0851337	-41.7309802
1555.2	-42.1383368	-40.8667066
1555.25333	-42.0817408	-42.0069297
1555.30667	-42.0887524	-41.6123942
1555.36	-42.1479155	-41.6871625
1555.41333	-42.088963	-42.6870048
1555.46667	-42.0929435	-41.8432112
1555.52	-42.1434721	-41.6645538
1555.57333	-42.0796227	-42.5148401
1555.62667	-42.086972	-42.0548523
1555.68	-42.1226426	-41.7198113
1555.73333	-42.0401575	-42.8292359
1555.78667	-42.0692088	-42.4622781
1555.84	-42.1000411	-42.2844534
1555.89333	-42.0596559	-42.3351887
1555.94667	-42.1179165	-41.7335096
1556	-42.1315853	-42.1323747
1556.05333	-42.0878278	-41.9470394
1556.10667	-42.1247979	-41.7385813
1556.16	-42.1040905	-42.5033396
1556.21333	-42.0508646	-42.0936322
1556.26667	-42.109372	-40.6340727
1556.32	-42.0611499	-42.4002976
1556.37333	-41.9987706	-43.8331139
1556.42667	-42.0673606	-42.0891497
1556.48	-42.0540494	-42.7104408
1556.53333	-42.0150751	-43.0994787
1556.58667	-42.0586136	-42.7523357
1556.64	-42.0007093	-43.2834775
1556.69333	-42.0145655	-42.1171981
1556.74667	-42.1030618	-41.5483483
1556.8	-42.0311712	-42.2281349
1556.85333	-42.0321061	-41.1540618
1556.90667	-42.0998212	-40.4736687
1556.96	-42.0416932	-42.4316302
1557.01333	-42.0262148	-41.9919577
1557.06667	-42.083085	-40.796481
1557.12	-42.0120139	-42.4110063
1557.17333	-42.0056829	-42.5087983
1557.22667	-42.0731673	-41.7993567
1557.28	-42.018036	-42.9884451
1557.33333	-42.0435942	-41.8494772
1557.38667	-42.0554812	-41.5370662
1557.44	-41.9908788	-41.781956
1557.49333	-42.0365292	-41.6775899
1557.54667	-42.0647392	-42.1256767
1557.6	-41.9960358	-42.4758564
1557.65333	-42.0476981	-41.5889521
1557.70667	-42.0692453	-41.6390539
1557.76	-42.0150198	-41.9846375
1557.81333	-42.0715327	-41.4266916
1557.86667	-42.0656483	-41.8666455
1557.92	-41.9636555	-42.6416362
1557.97333	-42.0311198	-41.3704301
1558.02667	-42.0336831	-41.8820619
1558.08	-41.9720106	-42.743417
1558.13333	-42.0479561	-41.6985747
1558.18667	-42.0076097	-42.9327251
1558.24	-41.9782782	-42.1809375
1558.29333	-42.0517944	-42.0373574
1558.34667	-42.0098521	-42.7259578
1558.4	-42.0059758	-41.9811078
1558.45333	-42.0537226	-41.3721817
1558.50667	-42.0052474	-42.5651594
1558.56	-42.013881	-42.4060044
1558.61333	-42.0749907	-41.3122837
1558.66667	-41.9903189	-42.78091
1558.72	-41.9919596	-42.4470108
1558.77333	-42.062021	-42.3848677
1558.82667	-41.9731761	-43.7210526
1558.88	-41.9698466	-42.7011058
1558.93333	-42.0452744	-41.6996139
1558.98667	-41.9664269	-42.5889759
1559.04	-41.9955251	-41.5674071
1559.09333	-42.0321962	-41.641423
1559.14667	-41.9584874	-42.5628775
1559.2	-42.0027323	-42.3877511
1559.25333	-42.0163459	-42.7013068
1559.30667	-41.9448172	-43.1255912
1559.36	-41.9959314	-41.75493
1559.41333	-42.0319835	-41.5152558
1559.46667	-41.948231	-42.8415125
1559.52	-41.9955911	-41.3682168
1559.57333	-42.0097508	-42.1232683
1559.62667	-41.9289943	-43.3422209
1559.68	-41.9955447	-41.0975161
1559.73333	-41.9659671	-41.5605024
1559.78667	-41.9080729	-42.2799153
1559.84	-41.9876337	-41.9498793
1559.89333	-41.9772904	-42.3112834
1559.94667	-41.9286658	-42.1476737
1560	-41.9764165	-42.4605211
1560.05333	-41.9518537	-42.9494851
1560.10667	-41.9566353	-42.7389269
1560.16	-42.0422855	-42.2686917
1560.21333	-41.9731913	-43.4981119
1560.26667	-41.940539	-42.5883409
1560.32	-42.0155596	-41.2834964
1560.37333	-41.9532641	-42.5671573
1560.42667	-41.9464614	-42.3526908
1560.48	-42.0202735	-41.8200124
1560.53333	-41.9497497	-43.5170131
1560.58667	-41.9574509	-42.6518477
1560.64	-41.9712474	-42.74091
1560.69333	-41.8803407	-43.4649002
1560.74667	-41.9276553	-41.4879841
1560.8	-42.005883	-41.3973535
1560.85333	-41.9153424	-42.7348112
1560.90667	-41.9094695	-42.4953518
1560.96	-41.9617309	-41.9226174
1561.01333	-41.8787215	-42.9045064
1561.06667	-41.9331698	-42.5747663
1561.12	-41.9595466	-42.439998
1561.17333	-41.8808623	-43.3990286
1561.22667	-41.933562	-42.330336
1561.28	-41.9439804	-42.1382941
1561.33333	-41.8945787	-42.5789607
1561.38667	-41.9634072	-41.8457612
1561.44	-41.9479729	-42.2298866
1561.49333	-41.8870328	-41.9373945
1561.54667	-41.9645928	-41.028976
1561.6	-41.9419105	-42.7209296
1561.65333	-41.8942019	-43.1704846
1561.70667	-41.9843189	-41.9905544
1561.76	-41.9687202	-42.2848034
1561.81333	-41.9083219	-42.4716188
1561.86667	-41.9824907	-42.3710108
1561.92	-41.9492115	-43.0595252
1561.97333	-41.888238	-43.8870738
1562.02667	-41.964768	-43.0389509
1562.08	-41.8999091	-42.850115
1562.13333	-41.8702372	-41.9344872
1562.18667	-41.9737076	-41.3004825
1562.24	-41.9413584	-42.8054008
1562.29333	-41.9265291	-42.4976318
1562.34667	-41.992983	-41.8173409
1562.4	-41.9315038	-42.6534454
1562.45333	-41.9155332	-42.1552343
1562.50667	-41.9978897	-42.0488224
1562.56	-41.9220464	-42.7800399
1562.61333	-41.9064733	-41.6017819
1562.66667	-41.9666081	-41.3163774
1562.72	-41.9028285	-43.3347995
1562.77333	-41.9256746	-42.8213509
1562.82667	-41.988892	-41.5323376
1562.88	-41.9095603	-42.6749092
1562.93333	-41.93083	-42.236346
1562.98667	-41.9592588	-41.6441657
1563.04	-41.8652716	-42.8424566
1563.09333	-41.9129814	-42.35871
1563.14667	-41.9588614	-42.1685911
1563.2	-41.9069341	-43.4381134
1563.25333	-41.9656559	-42.4607305
1563.30667	-42.0101416	-41.5212651
1563.36	-41.9057095	-42.9549538
1563.41333	-41.9363783	-42.6121808
1563.46667	-41.982179	-42.3026184
1563.52	-41.8901823	-43.0797206
1563.57333	-41.947583	-42.147195
1563.62667	-41.9795936	-41.7271203
1563.68	-41.9017191	-42.8062806
1563.73333	-41.9555742	-42.261545
1563.78667	-41.9755117	-42.3366801
1563.84	-41.9175496	-42.696746
1563.89333	-41.9779457	-42.1788862
1563.94667	-41.9535239	-42.8031405
1564	-41.9057093	-43.2412494
1564.05333	-41.9980704	-42.2982425
1564.10667	-41.986296	-42.6464157
1564.16	-41.8968407	-42.8996823
1564.21333	-41.9552404	-42.0725059
1564.26667	-41.9504865	-42.9272321
1564.32	-41.9094492	-42.8500817
1564.37333	-41.9898093	-41.7542382
1564.42667	-41.9552179	-42.5463903
1564.48	-41.9249182	-42.6540268
1564.53333	-42.0196063	-41.2951138
1564.58667	-41.9736356	-42.2693098
1564.64	-41.9322534	-42.2541023
1564.69333	-41.9570009	-41.2680348
1564.74667	-41.910309	-42.3679032
1564.8	-41.886985	-42.2168935
1564.85333	-41.9645471	-41.7918292
1564.90667	-41.9127663	-42.5487977
1564.96	-41.9214566	-42.0803064
1565.01333	-41.9765784	-40.930765
1565.06667	-41.9110079	-42.0085457
1565.12	-41.8981263	-41.5943995
1565.17333	-41.944373	-41.7446043
1565.22667	-41.9155578	-42.9337209
1565.28	-41.9390395	-43.293081
1565.33333	-41.6924146	-49.4592628
1565.38667	-41.0019321	-210
1565.44	-42.0859426	-210
1565.49333	-48.437158	-210
1565.54667	-61.4575476	-210
1565.6	-70.1049657	-210
1565.65333	-71.9573883	-61.2358211
1565.70667	-72.3971991	-60.3449959
1565.76	-72.4208115	-210
1565.81333	-73.7635081	-63.9817794
1565.86667	-73.4470487	-210
1565.92	-72.9380849	-79.2214154
1565.97333	-73.5160737	-62.176726
1566.02667	-73.5199988	-72.3901481
1566.08	-73.8267737	-210
1566.13333	-74.2383391	-60.7833344
1566.18667	-74.5059577	-210
1566.24	-75.1047647	-61.2188211
1566.29333	-75.1926975	-61.5587026
1566.34667	-75.6261507	-68.2589516
1566.4	-76.026864	-210
1566.45333	-76.3976781	-59.7722755
1566.50667	-77.3677528	-63.8426002
1566.56	-76.8577371	-62.3306287
1566.61333	-77.0786672	-63.9617798
1566.66667	-79.2801485	-66.3866923
1566.72	-79.7234278	-67.9302491
1566.77333	-79.742071	-58.7590437
1566.82667	-81.3190249	-210
1566.88	-80.7718822	-210
1566.93333	-80.3210411	-210
1566.98667	-81.7131888	-71.5842381
1567.04	-79.7763838	-63.3736058
1567.09333	-82.6737597	-210
1567.14667	-81.0457984	-210
1567.2	-89.0211351	-68.9625501
1567.25333	-85.5669351	-65.4066782
1567.30667	-80.3357905	-60.3059955
1567.36	-88.5779641	-61.680365
1567.41333	-84.092922	-62.5746618
1567.46667	-88.0634037	-62.6650035
1567.52	-80.2316577	-210
1567.57333	-82.3869143	-210
1567.62667	-83.9011584	-71.5702365
1567.68	-210	-210
1567.73333	-84.3924525	-63.6967649
1567.78667	-83.7129034	-210
1567.84	-83.748377	-60.0847778
1567.89333	-85.0550973	-210
1567.94667	-99.6395165	-210
1568	-82.2376709	-210
1568.05333	-97.0703341	-210
1568.10667	-85.6840037	-210
1568.16	-85.6875135	-210
1568.21333	-82.9896483	-62.463202
1568.26667	-81.8911826	-210
1568.32	-83.3730931	-65.2066638
1568.37333	-82.3368236	-59.8176783
1568.42667	-79.9517132	-62.2806287
1568.48	-82.1027576	-92.5374996
1568.53333	-78.4577376	-210
1568.58667	-80.4079437	-65.3656766
1568.64	-82.6556822	-210
1568.69333	-79.7785515	-210
1568.74667	-80.2818377	-210
1568.8	-79.3824051	-210
1568.85333	-79.3910743	-210
1568.90667	-79.9559672	-210
1568.96	-79.8679779	-210
1569.01333	-77.5322267	-210
1569.06667	-79.7494094	-66.3126923
1569.12	-79.0362748	-67.0146647
1569.17333	-78.8224474	-92.5083507
1569.22667	-78.7573835	-210
1569.28	-78.9634493	-210
1569.33333	-77.6815389	-210
1569.38667	-78.9303149	-210
1569.44	-76.8856679	-210
1569.49333	-78.5387179	-210
1569.54667	-78.4647128	-65.3256766
1569.6	-77.6170616	-210
1569.65333	-78.1167737	-210
1569.70667	-77.5203854	-65.4966168
1569.76	-76.6303606	-59.1750241
1569.81333	-77.3892516	-79.0984109
1569.86667	-77.0654128	-68.8675494
1569.92	-77.1420212	-210
1569.97333	-77.5500941	-210
1570.02667	-78.3112627	-210
1570.08	-77.3912232	-210
1570.13333	-77.2414991	-210
1570.18667	-77.0492126	-71.4742375
1570.24	-77.8058835	-61.3611389
1570.29333	-76.9532117	-210
1570.34667	-76.9093664	-210
1570.4	-77.3010432	-210
1570.45333	-77.6407406	-73.2099152
1570.50667	-77.1131482	-210
1570.56	-76.7413745	-210
1570.61333	-77.986069	-210
1570.66667	-77.2660084	-61.9486199
1570.72	-78.0029129	-210
1570.77333	-77.2105856	-63.7046007
1570.82667	-76.8521474	-61.1400776
1570.88	-77.1627138	-210
1570.93333	-77.8034987	-61.2727039
1570.98667	-77.3535415	-210
1571.04	-76.84997	-63.3504249
1571.09333	-77.9080371	-210
1571.14667	-79.3749377	-63.1304939
1571.2	-76.423206	-210
1571.25333	-77.7701294	-210
1571.30667	-77.6085932	-210
1571.36	-76.8520765	-210
1571.41333	-76.9941615	-61.617544
1571.46667	-77.4348653	-71.4382365
1571.52	-76.5738882	-210
1571.57333	-77.3389102	-67.4766082
1571.62667	-77.3568628	-68.0939525
1571.68	-76.2855517	-210
1571.73333	-77.0454849	-210
1571.78667	-78.2069934	-210
1571.84	-78.20024	-210
1571.89333	-76.0678169	-210
1571.94667	-76.3951039	-210
1572	-77.555197	-210
1572.05333	-76.7354672	-210
1572.10667	-76.7447392	-73.160917
1572.16	-76.7108353	-57.861694
1572.21333	-77.5001416	-210
1572.26667	-77.807118	-210
1572.32	-78.299285	-92.4013997
1572.37333	-77.1287493	-210
1572.42667	-76.4796816	-63.8964955
1572.48	-77.0440272	-210
1572.53333	-76.5800825	-62.4860029
1572.58667	-78.483399	-61.1443616
1572.64	-76.4534505	-210
1572.69333	-77.0064882	-210
1572.74667	-72.0043799	-64.2810736
1572.8	-51.2910495	-210
1572.85333	-42.8610474	-52.136376
1572.90667	-41.9007832	-41.4333733
1572.96	-41.8955433	-41.6591542
1573.01333	-41.9041239	-40.8648597
1573.06667	-41.9111983	-42.3882845
1573.12	-41.900945	-41.0365867
1573.17333	-41.9061198	-42.0520449
1573.22667	-41.9021296	-41.2398831
1573.28	-41.9101289	-41.3868126
1573.33333	-41.9153367	-41.6324937
1573.38667	-41.9018562	-41.9950078
1573.44	-41.8803837	-42.5453596
1573.49333	-41.885488	-42.0123839
1573.54667	-41.9043622	-42.3461588
1573.6	-41.9038187	-41.0109211
1573.65333	-41.8985986	-42.6474171
1573.70667	-41.8990924	-42.3300268
1573.76	-41.9112685	-42.1631577
1573.81333	-41.9165256	-41.284556
1573.86667	-41.9108584	-42.6016121
1573.92	-41.905929	-40.5069769
1573.97333	-41.9105433	-41.5743087
1574.02667	-41.8957853	-40.9356916
1574.08	-41.8987667	-42.5715205
1574.13333	-41.9132786	-41.5223822
1574.18667	-41.9164391	-42.7594801
1574.24	-41.9172287	-41.4410485
1574.29333	-41.9161502	-41.9936378
1574.34667	-41.9201958	-41.473683
1574.4	-41.9165055	-42.2869092
1574.45333	-41.9124969	-42.4173561
1574.50667	-41.9056581	-40.8984428
1574.56	-41.9167871	-41.5842592
1574.61333	-41.9143895	-41.0409841
1574.66667	-41.9123644	-41.924414
1574.72	-41.9133422	-41.1648482
1574.77333	-41.9174995	-41.7595983
1574.82667	-41.9295723	-43.0441134
1574.88	-41.9289621	-41.4433142
1574.93333	-41.9193948	-42.4753693
1574.98667	-41.9116938	-42.6906799
1575.04	-41.9185193	-41.6578574
1575.09333	-41.9210201	-41.8950502
1575.14667	-41.9294445	-40.9539362
1575.2	-41.9345378	-41.7772317
1575.25333	-41.9348548	-41.7979846
1575.30667	-41.9257441	-41.9315064
1575.36	-41.923497	-42.1080774
1575.41333	-41.9158865	-42.1183765
1575.46667	-41.9113951	-41.6333799
1575.52	-41.9081425	-42.4735233
1575.57333	-41.9114368	-41.5923896
1575.62667	-41.9208372	-41.8818758
1575.68	-41.9294192	-41.7425875
1575.73333	-41.9253286	-41.9161753
1575.78667	-41.9337734	-42.0650768
1575.84	-41.9287185	-41.6672087
1575.89333	-41.9306504	-41.8914136
1575.94667	-41.9369328	-41.3363004
1576	-41.9193277	-41.6789693
1576.05333	-41.926895	-41.1705052
1576.10667	-41.9399643	-42.3031358
1576.16	-41.9475399	-42.8750965
1576.21333	-41.9373697	-41.2116882
1576.26667	-41.925343	-42.0450772
1576.32	-41.9360578	-42.0906016
1576.37333	-41.9478912	-41.9689872
1576.42667	-41.9322095	-42.228108
1576.48	-41.9341884	-41.6356358
1576.53333	-41.9388717	-41.4411247
1576.58667	-41.9377025	-42.1761998
1576.64	-41.9377487	-41.5527962
1576.69333	-41.9242619	-41.373345
1576.74667	-41.9266983	-41.674642
1576.8	-41.9286327	-42.1713379
1576.85333	-41.9296761	-42.0329411
1576.90667	-41.9348357	-41.9156245
1576.96	-41.9423635	-41.909254
1577.01333	-41.9406219	-41.8735284
1577.06667	-41.9396858	-42.5466826
1577.12	-41.9475043	-41.7228334
1577.17333	-41.9344414	-42.0482162
1577.22667	-41.9261752	-42.7642204
1577.28	-41.937439	-41.7898677
1577.33333	-41.9379198	-41.3475161
1577.38667	-41.9418853	-41.8838864
1577.44	-41.9449825	-42.0046731
1577.49333	-41.9380647	-42.4271286
1577.54667	-41.9442584	-42.0941058
1577.6	-41.9437008	-41.692177
1577.65333	-41.9409376	-41.1838633
1577.70667	-41.9275391	-42.022833
1577.76	-41.9258539	-41.5922897
1577.81333	-41.9278281	-41.84828
1577.86667	-41.9308012	-42.1522078
1577.92	-41.940154	-41.8123396
1577.97333	-41.9339973	-42.166968
1578.02667	-41.9290239	-41.9427492
1578.08	-41.9257143	-42.5152814
1578.13333	-41.9386192	-42.3971732
1578.18667	-41.9446358	-42.3458562
1578.24	-41.9479738	-41.9861581
1578.29333	-41.9362711	-41.8080108
1578.34667	-41.9208341	-42.289316
1578.4	-41.942581	-41.4442926
1578.45333	-41.9502905	-42.0521457
1578.50667	-41.948802	-42.6988659
1578.56	-41.952505	-42.4351825
1578.61333	-41.9455036	-42.2805196
1578.66667	-41.9420817	-42.2055966
1578.72	-41.948001	-42.1671013
1578.77333	-41.9307165	-41.4723067
1578.82667	-41.9384655	-42.0309121
1578.88	-41.9417565	-41.9887051
1578.93333	-41.9490049	-41.8645316
1578.98667	-41.9350795	-42.6287777
1579.04	-41.9490171	-42.3051401
1579.09333	-41.9514075	-41.8913274
1579.14667	-41.9523253	-42.421183
1579.2	-41.9559882	-42.2432834
1579.25333	-41.9476771	-42.4735912
1579.30667	-41.9494013	-42.0172702
1579.36	-41.9534273	-42.5257
1579.41333	-41.9550591	-42.0434204
1579.46667	-41.9500959	-41.9590271
1579.52	-41.9382168	-42.3271443
1579.57333	-41.9434656	-42.2278734
1579.62667	-41.9401763	-41.9663443
1579.68	-41.9432757	-41.9410048
1579.73333	-41.9433151	-41.9809391
1579.78667	-41.9290876	-41.6005989
1579.84	-41.9427194	-41.5028567
1579.89333	-41.9419913	-42.2898393
1579.94667	-41.9518278	-42.287899
1580	-41.9567419	-41.228287
1580.05333	-41.9511614	-41.9570881
1580.10667	-41.9511887	-42.120306
1580.16	-41.9555914	-42.1739326
1580.21333	-41.9484174	-42.39698
1580.26667	-41.9440161	-42.1496158
1580.32	-41.952055	-41.6916904
1580.37333	-41.9496389	-41.8753116
1580.42667	-41.9466949	-42.5485066
1580.48	-41.9536356	-41.5973341
1580.53333	-41.9441025	-42.1020252
1580.58667	-41.933938	-42.2073509
1580.64	-41.952919	-41.5724281
1580.69333	-41.9544296	-42.3229949
1580.74667	-41.946577	-41.6279273
1580.8	-41.9422142	-41.3788259
1580.85333	-41.9447583	-40.7843782
1580.90667	-41.9573387	-42.2211989
1580.96	-41.959845	-42.3541825
1581.01333	-41.9623449	-41.7725968
1581.06667	-41.9686791	-41.681757
1581.12	-41.9642176	-42.0198587
1581.17333	-41.9613902	-41.9334753
1581.22667	-41.9565862	-41.4305876
1581.28	-41.9596048	-41.6090845
1581.33333	-41.9676353	-41.6753874
1581.38667	-41.9767052	-41.6212652
1581.44	-41.964073	-42.1913923
1581.49333	-41.956083	-41.135373
1581.54667	-41.9666119	-42.5227214
1581.6	-41.9727925	-41.4762784
1581.65333	-41.9662882	-42.1635878
1581.70667	-41.9645538	-41.4649251
1581.76	-41.9548359	-41.3715997
1581.81333	-41.9416741	-42.1018798
1581.86667	-41.9322594	-42.6694685
1581.92	-41.9622066	-41.7375973
1581.97333	-41.97585	-41.8592162
1582.02667	-41.9647121	-42.5679976
1582.08	-41.985983	-41.5236003
1582.13333	-41.9714484	-42.5261843
1582.18667	-41.9633521	-42.537442
1582.24	-41.9691295	-41.4998609
1582.29333	-41.9488999	-41.192602
1582.34667	-41.9691819	-40.8033541
1582.4	-41.975714	-40.751913
1582.45333	-41.9643897	-41.3632012
1582.50667	-41.954018	-41.7355323
1582.56	-41.9553005	-41.770312
1582.61333	-41.96776	-41.6883108
1582.66667	-41.9688027	-41.810209
1582.72	-41.9687744	-41.1150072
1582.77333	-41.9706014	-41.6527336
1582.82667	-41.9622584	-42.006737
1582.88	-41.9596657	-41.0979236
1582.93333	-41.9549546	-41.9926533
1582.98667	-41.9585337	-42.3332068
1583.04	-41.9524789	-42.1035878
1583.09333	-41.9629669	-42.0066626
1583.14667	-41.9594972	-41.7488893
1583.2	-41.9718447	-41.2580608
1583.25333	-41.9623367	-41.5522222
1583.30667	-41.9542097	-41.3422886
1583.36	-41.9494436	-41.8504376
1583.41333	-41.9615276	-42.4205491
1583.46667	-41.9545682	-41.8526131
1583.52	-41.9513255	-42.6863222
1583.57333	-41.9562295	-42.3964846
1583.62667	-41.9670192	-42.8226554
1583.68	-41.9629172	-41.6073641
1583.73333	-41.9646197	-41.9434464
1583.78667	-41.9599449	-42.2855037
1583.84	-41.9649299	-42.5043082
1583.89333	-41.9702664	-41.5617292
1583.94667	-41.9553358	-42.860815
1584	-41.9644875	-41.6035711
1584.05333	-41.9557872	-41.8997219
1584.10667	-41.9735256	-42.720601
1584.16	-41.9762846	-41.9397456
1584.21333	-41.9725869	-42.1117444
1584.26667	-41.9633218	-42.1409705
1584.32	-41.9757252	-42.0775068
1584.37333	-41.9826615	-41.6317498
1584.42667	-41.9675381	-41.9321928
1584.48	-41.962433	-42.708117
1584.53333	-41.9653268	-41.4014706
1584.58667	-41.9577106	-42.2917644
1584.64	-41.9667224	-42.6730308
1584.69333	-41.9670068	-42.4602499
1584.74667	-41.9509172	-42.1753937
1584.8	-41.9611765	-41.8563392
1584.85333	-41.967562	-42.3465187
1584.90667	-41.9683657	-42.3676904
1584.96	-41.9677296	-41.6855658
1585.01333	-41.9712837	-42.0107251
1585.06667	-41.9646858	-42.5633579
1585.12	-41.963207	-42.0875182
1585.17333	-41.9670842	-42.2302443
1585.22667	-41.9724779	-41.7632009
1585.28	-41.9739123	-41.918358
1585.33333	-41.9519043	-42.1589136
1585.38667	-41.9474673	-43.2700658
1585.44	-41.9551235	-43.125421
1585.49333	-41.9665138	-42.0222608
1585.54667	-41.9768975	-42.3145329
1585.6	-41.968654	-42.3195741
1585.65333	-41.9532915	-42.1632738
1585.70667	-41.9528329	-42.2506108
1585.76	-41.9623413	-41.9172811
1585.81333	-41.9781471	-41.8849617
1585.86667	-41.9743013	-41.6387023
1585.92	-41.9753213	-41.4285133
1585.97333	-41.9696692	-41.5431332
1586.02667	-41.9636033	-42.5343889
1586.08	-41.9660069	-42.1911539
1586.13333	-41.9752725	-41.5185701
1586.18667	-41.9622421	-42.0422163
1586.24	-41.9662332	-41.6004527
1586.29333	-41.9653391	-41.6494195
1586.34667	-41.9604624	-42.3361662
1586.4	-41.9663037	-42.4528461
1586.45333	-41.981546	-42.1879906
1586.50667	-41.9795243	-41.9057063
1586.56	-41.965558	-41.8862001
1586.61333	-41.9762918	-41.6943903
1586.66667	-41.9677155	-42.3404853
1586.72	-41.9723301	-42.1849034
1586.77333	-41.9776192	-41.699083
1586.82667	-41.9831296	-42.2705736
1586.88	-41.9800589	-42.3828138
1586.93333	-41.9588639	-41.8383979
1586.98667	-41.9587196	-42.1976438
1587.04	-41.9627358	-41.8098389
1587.09333	-41.9769845	-42.1111627
1587.14667	-41.9781945	-42.1590695
1587.2	-41.9622575	-42.4437192
1587.25333	-41.9745225	-41.9140008
1587.30667	-41.974547	-42.3926897
1587.36	-41.9725021	-42.0672874
1587.41333	-41.9733986	-41.4955165
1587.46667	-41.9817217	-42.1846104
1587.52	-41.9766025	-42.1895678
1587.57333	-41.9759113	-42.3258659
1587.62667	-41.9900454	-41.7717358
1587.68	-41.9984029	-41.7310674
1587.73333	-41.9862004	-41.7317545
1587.78667	-41.9817096	-41.44628
1587.84	-41.9719102	-41.2409895
1587.89333	-41.9709321	-41.2574478
1587.94667	-41.9806265	-42.5500108
1588	-41.9793942	-42.7248904
1588.05333	-41.9753253	-41.5450496
1588.10667	-41.9903048	-41.6359915
1588.16	-42.0004585	-41.3613521
1588.21333	-41.9916841	-41.1756194
1588.26667	-41.9687794	-42.0332176
1588.32	-41.9793606	-41.826642
1588.37333	-41.9815936	-41.4035277
1588.42667	-41.9872222	-41.9906048
1588.48	-41.9783455	-41.8686561
1588.53333	-41.982066	-41.0370557
1588.58667	-41.9827185	-41.9568255
1588.64	-41.9917203	-41.2579792
1588.69333	-41.988322	-41.7228326
1588.74667	-41.9714149	-42.2462787
1588.8	-41.9728845	-42.1117527
1588.85333	-41.9687988	-41.8580487
1588.90667	-41.964632	-41.7353764
1588.96	-41.9673585	-41.4359868
1589.01333	-41.9721922	-41.5901119
1589.06667	-41.98386	-42.1715491
1589.12	-41.9973249	-41.2796257
1589.17333	-41.9852694	-42.0592625
1589.22667	-41.9862819	-41.5748407
1589.28	-41.9731371	-41.874544
1589.33333	-41.9695415	-41.6468059
1589.38667	-41.9680677	-42.4241119
1589.44	-41.9611428	-41.7230177
1589.49333	-41.9825202	-41.7218394
1589.54667	-41.976416	-42.8558897
1589.6	-41.9764869	-42.5203231
1589.65333	-41.9805789	-41.986506
1589.70667	-41.9686331	-42.044069
1589.76	-41.9613268	-41.5627932
1589.81333	-41.9752283	-41.7757246
1589.86667	-41.9651837	-41.4430189
1589.92	-41.9572707	-42.9518196
1589.97333	-41.9672666	-42.2873528
1590.02667	-41.9711741	-41.9011286
1590.08	-41.9875794	-42.2408138
1590.13333	-42.0035397	-41.9239153
1590.18667	-41.974398	-42.0556434
1590.24	-41.9896722	-41.7669208
1590.29333	-41.9878481	-41.4240189
1590.34667	-41.9787116	-42.1206105
1590.4	-41.9812348	-42.2860804
1590.45333	-41.9851016	-41.8214856
1590.50667	-41.9805219	-41.4946915
1590.56	-41.9635452	-42.0495678
1590.61333	-41.9632213	-41.8770839
1590.66667	-41.9660703	-42.4037132
1590.72	-41.9803632	-42.4670351
1590.77333	-41.9692537	-41.7494918
1590.82667	-41.9670608	-41.7160149
1590.88	-41.9679764	-41.9626826
1590.93333	-41.9575643	-42.6391054
1590.98667	-41.9697281	-42.3275787
1591.04	-41.9857646	-41.9801714
1591.09333	-41.9958686	-41.7663273
1591.14667	-41.9776415	-42.2019845
1591.2	-41.9726705	-42.4240884
1591.25333	-41.9825735	-43.1000926
1591.30667	-41.9606855	-42.2986535
1591.36	-41.9704565	-42.7556356
1591.41333	-41.9760382	-42.3191626
1591.46667	-41.9889772	-41.0295798
1591.52	-41.9900033	-41.5027981
1591.57333	-41.9975371	-42.249669
1591.62667	-41.9946107	-42.1223998
1591.68	-41.977258	-42.5752479
1591.73333	-41.984947	-42.3425585
1591.78667	-41.9855053	-43.211332
1591.84	-41.9563023	-43.4542464
1591.89333	-41.9844227	-41.7954669
1591.94667	-41.9899993	-42.7554422
1592	-41.9768484	-42.1577138
1592.05333	-41.97991	-42.5095321
1592.10667	-41.9806424	-42.7175743
1592.16	-41.9877703	-42.3818202
1592.21333	-41.9831519	-41.8697529
1592.26667	-41.977306	-42.0608019
1592.32	-41.9736209	-41.5152311
1592.37333	-41.9644975	-42.2832947
1592.42667	-41.9765783	-41.8665972
1592.48	-41.9993529	-42.4434022
1592.53333	-41.9818057	-42.5230189
1592.58667	-41.9818006	-41.6431704
1592.64	-41.9933662	-41.3230163
1592.69333	-41.9780187	-42.0316619
1592.74667	-41.9554181	-41.9111892
1592.8	-41.9757566	-42.1060795
1592.85333	-41.9932953	-40.5257824
1592.90667	-41.999769	-41.4816353
1592.96	-41.9900334	-43.145365
1593.01333	-41.9906346	-42.0459823
1593.06667	-41.9804681	-42.0206908
1593.12	-41.9738014	-43.002955
1593.17333	-41.9863682	-41.8221486
1593.22667	-41.9851625	-42.3374664
1593.28	-41.9896599	-41.5404
1593.33333	-41.9859667	-41.0504969
1593.38667	-41.977603	-41.4228477
1593.44	-41.9892312	-42.5906445
1593.49333	-41.9866274	-42.9750415
1593.54667	-41.9765483	-43.4279442
1593.6	-41.9842363	-42.4706219
1593.65333	-41.9841327	-43.3296208
1593.70667	-41.9831488	-41.3486362
1593.76	-41.9914272	-41.9825879
1593.81333	-41.979837	-42.6783404
1593.86667	-41.9883347	-42.6609921
1593.92	-41.9808296	-42.6968699
1593.97333	-41.9739556	-42.399603
1594.02667	-41.981578	-41.3088858
1594.08	-41.9844282	-42.8199774
1594.13333	-41.9847043	-41.3387307
1594.18667	-41.9880345	-41.2813289
1594.24	-41.9952613	-41.3539391
1594.29333	-41.9892708	-42.3007309
1594.34667	-41.9984572	-43.0400931
1594.4	-41.9822178	-41.7887214
1594.45333	-41.9966758	-41.9475329
1594.50667	-41.9806729	-41.7356472
1594.56	-41.9781022	-41.5170177
1594.61333	-41.9834828	-42.0288145
1594.66667	-41.9792908	-42.0514902
1594.72	-41.9781071	-41.4217676
1594.77333	-41.9757896	-42.2728578
1594.82667	-41.9964926	-40.6741158
1594.88	-41.9953223	-41.1517983
1594.93333	-41.976682	-42.2462726
1594.98667	-41.9785026	-41.5394424
1595.04	-41.9781218	-41.3786478
1595.09333	-41.9900286	-41.786055
1595.14667	-41.9868614	-42.4816762
1595.2	-41.9834991	-43.3753661
1595.25333	-41.9996886	-41.7220325
1595.30667	-41.9993837	-40.2412354
1595.36	-41.9944412	-41.942766
1595.41333	-41.9992417	-41.8279311
1595.46667	-42.0039583	-41.720762
1595.52	-41.9935959	-42.8308924
1595.57333	-41.9728136	-42.4144056
1595.62667	-41.9974148	-42.273466
1595.68	-41.9949949	-42.0757541
1595.73333	-41.9917477	-41.5623509
1595.78667	-41.9808562	-41.985815
1595.84	-41.9870437	-41.3950674
1595.89333	-41.9846181	-42.1245939
1595.94667	-41.9968086	-41.5992004
1596	-41.9978151	-41.8574941
1596.05333	-41.9909122	-42.1345787
1596.10667	-41.9762426	-42.3261602
1596.16	-41.979099	-40.9130358
1596.21333	-41.9926599	-41.0730108
1596.26667	-41.9943338	-40.8276015
1596.32	-41.98689	-41.9068024
1596.37333	-41.9838278	-41.3683829
1596.42667	-41.9849292	-41.3244204
1596.48	-41.9852101	-41.7672068
1596.53333	-41.9796722	-41.0923618
1596.58667	-41.997923	-41.0937282
1596.64	-41.9955518	-40.5567235
1596.69333	-41.9955475	-40.8089697
1596.74667	-41.9821562	-41.5070648
1596.8	-41.9939054	-41.1591594
1596.85333	-41.9628759	-42.1479362
1596.90667	-41.9843418	-40.6180529
1596.96	-42.0074198	-40.5551441
1597.01333	-41.9797334	-43.2903467
1597.06667	-42.0006443	-42.1780303
1597.12	-41.9997645	-41.9588138
1597.17333	-41.988017	-41.9547799
1597.22667	-41.9810008	-42.126709
1597.28	-41.9836657	-42.5115743
1597.33333	-41.9931997	-41.9312791
1597.38667	-41.9794349	-42.1413536
1597.44	-41.9905862	-41.2773068
1597.49333	-42.0015389	-41.0111767
1597.54667	-41.983804	-40.7742897
1597.6	-41.9959089	-42.1923231
1597.65333	-42.0019943	-40.989015
1597.70667	-41.9870339	-42.1458578
1597.76	-41.9987545	-42.1953006
1597.81333	-41.9824808	-41.3092362
1597.86667	-41.9660076	-42.3835995
1597.92	-41.9815072	-41.3312222
1597.97333	-41.9831695	-40.4897469
1598.02667	-41.9913529	-41.8562987
1598.08	-41.9902659	-41.5806468
1598.13333	-41.9788836	-42.4131698
1598.18667	-41.9682109	-42.0262019
1598.24	-41.9766485	-41.785538
1598.29333	-41.9846357	-41.9183445
1598.34667	-41.9726608	-41.7725026
1598.4	-41.9880927	-40.2922112
1598.45333	-42.0002508	-41.7156352
1598.50667	-41.9952274	-41.2290802
1598.56	-41.9970282	-41.240293
1598.61333	-41.9908037	-41.4920254
1598.66667	-41.9925239	-41.3171186
1598.72	-41.978773	-41.3688501
1598.77333	-41.9707413	-41.1318966
1598.82667	-41.9704036	-40.8624392
1598.88	-41.9862463	-42.2096421
1598.93333	-41.9812128	-41.4582612
1598.98667	-41.9820386	-41.7284774
1599.04	-41.9856421	-41.1618403
1599.09333	-41.97228	-41.4785233
1599.14667	-41.9814549	-42.0896423
1599.2	-41.9879334	-42.8755278
1599.25333	-41.9956716	-41.2351727
1599.30667	-41.9846554	-42.1817239
1599.36	-41.9837355	-41.7244966
1599.41333	-41.9895133	-41.2076349
1599.46667	-41.9888865	-42.0129671
1599.52	-41.9893761	-41.5948747
1599.57333	-41.9906239	-41.4273836
1599.62667	-41.9867706	-41.512563
1599.68	-41.9804613	-42.3652709
1599.73333	-41.9917753	-42.9465161
1599.78667	-41.9702749	-42.4701037
1599.84	-41.976132	-41.8711809
1599.89333	-41.9903833	-41.8869859
1599.94667	-41.9851669	-41.7327322
1600	-41.9980446	-41.5846132
1600.05333	-42.0019271	-41.0939443
1600.10667	-41.9936298	-42.0184349
1600.16	-41.9935775	-42.4006121
1600.21333	-41.9912389	-42.0557234
1600.26667	-41.9812497	-40.4625387
1600.32	-41.9900203	-42.2017959
1600.37333	-41.9967772	-42.0009508
1600.42667	-41.9893091	-41.4651282
1600.48	-41.9789562	-42.1531725
1600.53333	-41.9894871	-41.6694865
1600.58667	-41.9806817	-41.8496632
1600.64	-41.9891309	-42.7058185
1600.69333	-42.0031052	-41.9471818
1600.74667	-42.0023371	-41.5001486
1600.8	-41.9700075	-41.7753086
1600.85333	-41.9961143	-41.7262027
1600.90667	-42.0142586	-42.2936515
1600.96	-42.0016786	-42.008554
1601.01333	-42.0049905	-42.6821843
1601.06667	-41.9986826	-42.0209079
1601.12	-41.9751249	-42.7853111
1601.17333	-41.9740676	-41.8277995
1601.22667	-41.9820193	-41.6515274
1601.28	-41.9854802	-42.0196549
1601.33333	-41.9939656	-42.278137
1601.38667	-41.9775236	-42.8972498
1601.44	-41.9718626	-42.0621876
1601.49333	-41.9859048	-42.1248747
1601.54667	-41.9888098	-41.3961663
1601.6	-41.9898335	-41.846619
1601.65333	-41.9813307	-42.5586215
1601.70667	-41.9962132	-42.002749
1601.76	-41.9882307	-42.5201718
1601.81333	-41.9837612	-43.3374565
1601.86667	-41.9833651	-42.9642888
1601.92	-41.9758897	-42.3735172
1601.97333	-41.9930146	-41.7563445
1602.02667	-42.0063388	-41.4557209
1602.08	-41.9904037	-42.3179754
1602.13333	-41.9949339	-42.4238976
1602.18667	-42.0009261	-41.703052
1602.24	-42.0094279	-40.8145711
1602.29333	-42.0029301	-41.9618157
1602.34667	-42.0041584	-41.7530135
1602.4	-41.9917599	-41.9569079
1602.45333	-41.9957711	-42.288709
1602.50667	-42.0065786	-41.9585601
1602.56	-41.993558	-42.4351909
1602.61333	-41.9777281	-41.8030683
1602.66667	-41.9768153	-42.4660058
1602.72	-41.9758363	-42.487723
1602.77333	-41.9807394	-43.0688858
1602.82667	-41.996475	-42.4496178
1602.88	-41.986501	-41.7596182
1602.93333	-41.997667	-41.8126429
1602.98667	-42.0182678	-41.9921619
1603.04	-42.0069769	-41.8269041
1603.09333	-41.9932322	-42.5518317
1603.14667	-42.0036558	-42.8321492
1603.2	-41.9958027	-42.2408142
1603.25333	-41.9893919	-42.5719998
1603.30667	-41.990596	-42.3591096
1603.36	-42.0068658	-42.1109764
1603.41333	-41.9832719	-41.8531914
1603.46667	-41.978971	-41.9529741
1603.52	-41.9930278	-42.3702072
1603.57333	-41.9820381	-43.2444386
1603.62667	-41.9828996	-42.6511007
1603.68	-41.9995488	-42.4124709
1603.73333	-41.9737789	-42.8109558
1603.78667	-41.9878904	-42.7235733
1603.84	-41.9873468	-42.8280092
1603.89333	-41.9858625	-42.4550682
1603.94667	-42.0009812	-42.168118
1604	-42.0155747	-42.1151124
1604.05333	-41.9965098	-43.1817922
1604.10667	-41.9837598	-41.8140312
1604.16	-41.9890865	-42.1899923
1604.21333	-41.984042	-41.956225
1604.26667	-41.9951154	-41.5675295
1604.32	-42.0073287	-41.9826214
1604.37333	-41.9880662	-42.5241914
1604.42667	-42.0044897	-42.2853769
1604.48	-42.0086509	-41.6598929
1604.53333	-41.9811425	-43.2088814
1604.58667	-41.9816802	-42.8261356
1604.64	-41.9958906	-41.8335404
1604.69333	-41.9826975	-41.4315288
1604.74667	-41.9832613	-42.2402804
1604.8	-41.9788069	-43.5423779
1604.85333	-41.9961175	-42.8475322
1604.90667	-41.9552206	-43.0709108
1604.96	-41.9928986	-42.1693404
1605.01333	-42.015949	-41.3533005
1605.06667	-41.9851324	-43.20738
1605.12	-41.9793296	-42.0642688
1605.17333	-41.9704428	-42.3813541
1605.22667	-41.9645899	-42.6745162
1605.28	-41.9845827	-42.479641
1605.33333	-41.996344	-41.7689277
1605.38667	-41.9836754	-42.0039626
1605.44	-41.967628	-42.6685155
1605.49333	-41.982201	-42.454372
1605.54667	-41.97829	-42.2187006
1605.6	-41.9729207	-42.8204441
1605.65333	-41.993133	-42.4270958
1605.70667	-41.9854894	-41.8682724
1605.76	-41.9771086	-42.6812741
1605.81333	-41.9783567	-42.2920143
1605.86667	-41.9839373	-42.3158755
1605.92	-41.9773416	-42.7888734
1605.97333	-41.9976378	-42.641849
1606.02667	-41.9971363	-41.7013347
1606.08	-41.988755	-42.4172221
1606.13333	-42.0076402	-41.8304022
1606.18667	-42.0002814	-41.4277009
1606.24	-41.9988257	-42.3773976
1606.29333	-42.0082688	-42.1513223
1606.34667	-41.9955154	-42.8759047
1606.4	-41.9897126	-42.6849558
1606.45333	-42.0042712	-41.5699391
1606.50667	-41.993853	-42.6022107
1606.56	-41.9890086	-42.2469777
1606.61333	-41.9964718	-42.7623899
1606.66667	-41.9955213	-42.0620477
1606.72	-42.005679	-42.3315665
1606.77333	-42.0096032	-41.814825
1606.82667	-42.0051279	-41.4250458
1606.88	-41.9988938	-42.2209688
1606.93333	-42.0072371	-42.7003564
1606.98667	-42.0057816	-41.916259
1607.04	-41.9774893	-41.7028573
1607.09333	-41.9999744	-41.6117065
1607.14667	-42.0145591	-41.9195331
1607.2	-41.998252	-42.4600258
1607.25333	-42.0048166	-42.2247864
1607.30667	-42.0183077	-41.8967007
1607.36	-41.998195	-42.4724981
1607.41333	-41.9942237	-42.41648
1607.46667	-41.9985768	-41.1471517
1607.52	-41.9996346	-41.9509563
1607.57333	-41.9877488	-42.3558323
1607.62667	-41.9955492	-42.1204974
1607.68	-41.991332	-41.9566904
1607.73333	-41.9987887	-41.8066532
1607.78667	-42.013032	-41.9136
1607.84	-42.0034056	-41.8991224
1607.89333	-41.979684	-42.1837529
1607.94667	-41.9994169	-42.7643387
1608	-41.9945535	-41.5707708
1608.05333	-41.9774855	-42.4538333
1608.10667	-41.9872308	-41.2497102
1608.16	-41.9993755	-41.9616042
1608.21333	-42.0050467	-42.4195068
1608.26667	-42.010485	-43.1032091
1608.32	-42.00426	-41.7572953
1608.37333	-41.989562	-42.2458194
1608.42667	-42.0017206	-43.3971156
1608.48	-42.0052159	-42.2035304
1608.53333	-41.9862643	-42.3912617
1608.58667	-41.9915873	-42.3637655
1608.64	-41.9929603	-41.919652
1608.69333	-41.9914932	-42.3923212
1608.74667	-42.0028504	-41.7921477
1608.8	-42.0083095	-41.6218573
1608.85333	-41.9853747	-43.0444262
1608.90667	-42.0016456	-42.2745676
1608.96	-42.001818	-41.9666362
1609.01333	-41.9825084	-42.4030079
1609.06667	-41.9839576	-43.0098667
1609.12	-42.0016642	-42.5545491
1609.17333	-41.9837398	-42.2310926
1609.22667	-41.9926759	-42.9943777
1609.28	-42.0073234	-42.2235847
1609.33333	-41.9796469	-41.993438
1609.38667	-41.9871363	-41.7620189
1609.44	-41.9901167	-41.6201855
1609.49333	-41.9860595	-42.5660092
1609.54667	-42.0015439	-41.8405003
1609.6	-42.0017359	-42.8244644
1609.65333	-42.0025207	-42.6082362
1609.70667	-41.9836738	-41.9150035
1609.76	-41.9868607	-42.3977687
1609.81333	-41.9996208	-41.90883
1609.86667	-41.9983983	-42.8225894
1609.92	-42.0023868	-41.5796423
1609.97333	-41.9935288	-41.4989041
1610.02667	-41.9728087	-41.9972804
1610.08	-41.996421	-42.8762484
1610.13333	-42.0056553	-41.8509751
1610.18667	-41.9958335	-41.7232767
1610.24	-42.0095196	-42.1051718
1610.29333	-42.02155	-41.5370947
1610.34667	-41.9900049	-43.5242751
1610.4	-41.9835315	-42.8230244
1610.45333	-42.0048177	-42.1420676
1610.50667	-41.9958681	-42.8836761
1610.56	-41.9939202	-43.0397027
1610.61333	-42.0057441	-40.3452735
1610.66667	-41.9956904	-41.525117
1610.72	-41.9996356	-42.7214952
1610.77333	-42.0038954	-42.1890255
1610.82667	-42.0003786	-42.1120763
1610.88	-42.0007434	-42.6362124
1610.93333	-42.0029332	-41.9278906
1610.98667	-42.0063237	-42.195641
1611.04	-41.9989194	-42.6083467
1611.09333	-42.0063581	-41.4765982
1611.14667	-42.0103816	-40.9714657
1611.2	-42.0089817	-40.9062163
1611.25333	-42.0186026	-42.1430958
1611.30667	-41.9974267	-41.9875265
1611.36	-41.9865278	-42.4878776
1611.41333	-41.9974365	-42.7946049
1611.46667	-41.9969328	-42.0840686
1611.52	-41.9934285	-42.5178278
1611.57333	-41.9948333	-41.5641597
1611.62667	-41.9993588	-41.9738581
1611.68	-41.9920334	-42.2632881
1611.73333	-41.9994307	-41.7861766
1611.78667	-41.9934864	-42.2970424
1611.84	-41.9811179	-41.7081809
1611.89333	-41.9922973	-43.4886347
1611.94667	-41.992711	-41.7173718
1612	-41.969815	-43.3750348
1612.05333	-42.8130381	-46.8697788
1612.10667	-50.018053	-210
1612.16	-69.1596154	-66.2909516
1612.21333	-74.6017765	-210
1612.26667	-73.9804424	-62.8122472
1612.32	-74.4736504	-210
1612.37333	-74.3175044	-65.9632491
1612.42667	-73.4721452	-60.1096199
1612.48	-73.8433433	-210
1612.53333	-73.8717839	-210
1612.58667	-74.5939509	-210
1612.64	-74.1830081	-210
1612.69333	-73.8773887	-210
1612.74667	-73.9892323	-210
1612.8	-73.6024275	-61.0858843
1612.85333	-74.0335407	-57.8786787
1612.90667	-73.9812426	-61.7337649
1612.96	-73.7258961	-210
1613.01333	-74.2425123	-72.5771379
1613.06667	-73.4861929	-60.9761523
1613.12	-73.4876278	-210
1613.17333	-73.4342722	-60.0846196
1613.22667	-74.0110213	-210
1613.28	-74.1479963	-210
1613.33333	-73.909114	-210
1613.38667	-73.4996906	-210
1613.44	-73.7819164	-210
1613.49333	-74.0582456	-210
1613.54667	-74.2454186	-210
1613.6	-73.6662683	-210
1613.65333	-74.0243476	-210
1613.70667	-74.4262541	-66.9605504
1613.76	-73.8205312	-60.0636199
1613.81333	-73.6159732	-60.8526595
1613.86667	-73.404263	-210
1613.92	-73.4886696	-210
1613.97333	-73.2815003	-59.8220121
1614.02667	-74.2134596	-69.5652365
1614.08	-73.8343737	-210
1614.13333	-73.6159849	-59.4471389
1614.18667	-74.024682	-210
1614.24	-74.145733	-210
1614.29333	-74.3166146	-70.33315
1614.34667	-73.8597231	-210
1614.4	-73.7424555	-74.243918
1614.45333	-73.7147395	-63.5436171
1614.50667	-74.2810118	-62.0304955
1614.56	-73.6637765	-210
1614.61333	-73.5646434	-210
1614.66667	-73.2813277	-60.094726
1614.72	-73.8089326	-210
1614.77333	-74.8627443	-210
1614.82667	-74.6125162	-61.8837798
1614.88	-73.9346507	-210
1614.93333	-72.9026434	-59.3277044
1614.98667	-73.5645807	-210
1615.04	-73.6873084	-65.8412494
1615.09333	-73.8277029	-62.3940741
1615.14667	-74.7324036	-59.9030011
1615.2	-73.971051	-210
1615.25333	-74.1857758	-60.7676592
1615.30667	-73.9612861	-210
1615.36	-73.6472399	-60.4806621
1615.41333	-74.2089015	-210
1615.46667	-73.922022	-58.0451452
1615.52	-73.6678554	-210
1615.57333	-73.9102161	-210
1615.62667	-73.3805164	-64.7161098
1615.68	-73.6274283	-210
1615.73333	-74.0589099	-70.2421485
1615.78667	-73.7594765	-210
1615.84	-73.4334038	-210
1615.89333	-73.8697805	-59.5513645
1615.94667	-74.0535343	-210
1616	-73.627449	-59.6950121
1616.05333	-73.3931751	-71.1829152
1616.10667	-73.4317927	-58.2745097
1616.16	-74.1481815	-71.1779156
1616.21333	-74.0497567	-210
1616.26667	-73.6344386	-210
1616.32	-73.77322	-210
1616.37333	-73.7931911	-59.8350005
1616.42667	-73.1289175	-210
1616.48	-73.895797	-210
1616.53333	-73.9150601	-210
1616.58667	-73.3943112	-61.6656007
1616.64	-73.9889744	-210
1616.69333	-73.7967848	-210
1616.74667	-73.9596415	-210
1616.8	-74.5754036	-210
1616.85333	-73.376946	-61.5357649
1616.90667	-73.5898261	-56.8452429
1616.96	-73.9420257	-210
1617.01333	-73.7182411	-210
1617.06667	-73.4368287	-210
1617.12	-73.308168	-210
1617.17333	-73.4183957	-210
1617.22667	-73.1959521	-210
1617.28	-73.3007802	-58.631199
1617.33333	-73.8148634	-210
1617.38667	-73.2065314	-210
1617.44	-73.4361043	-210
1617.49333	-73.4256204	-66.3902395
1617.54667	-73.5951572	-210
1617.6	-72.9394977	-58.0021271
1617.65333	-72.9681899	-62.1354018
1617.70667	-74.0277162	-210
1617.76	-73.5200341	-62.2690741
1617.81333	-73.8376259	-59.4024312
1617.86667	-73.1050716	-76.9814118
1617.92	-73.017823	-67.6178517
1617.97333	-73.1297658	-58.6658995
1618.02667	-73.2642497	-63.0196638
1618.08	-72.835725	-210
1618.13333	-73.4250581	-66.7365494
1618.18667	-73.2905255	-68.1084923
1618.24	-72.8875813	-210
1618.29333	-73.414058	-62.8350568
1618.34667	-73.171111	-57.8557778
1618.4	-72.985287	-210
1618.45333	-72.3247577	-210
1618.50667	-72.780724	-57.1809627
1618.56	-72.789155	-210
1618.61333	-72.9100572	-64.5661102
1618.66667	-73.0363314	-60.5896592
1618.72	-72.7862513	-210
1618.77333	-73.3141855	-210
1618.82667	-73.1859797	-210
1618.88	-72.3746155	-210
1618.93333	-72.9242306	-67.0845862
1618.98667	-72.6190293	-210
1619.04	-72.5334182	-210
1619.09333	-72.9836627	-210
1619.14667	-72.949421	-210
1619.2	-72.2024239	-56.9110825
1619.25333	-72.8397457	-210
1619.30667	-72.6938776	-60.7358843
1619.36	-72.5873331	-210
1619.41333	-72.4166298	-210
1619.46667	-72.3531648	-63.8302959
1619.52	-72.8526772	-57.8121452
1619.57333	-72.2616334	-57.8081449
1619.62667	-72.1111867	-60.8119606
1619.68	-72.4912052	-210
1619.73333	-72.413408	-210
1619.78667	-72.379354	-210
1619.84	-72.065116	-210
1619.89333	-72.0628138	-210
1619.94667	-72.6618425	-69.9921481
1620	-72.4272493	-55.3744647


==> data/ASESig.txt <==
Wavelength	Power
1586.795	-34.7331046
1586.796	-34.7364471
1586.797	-34.7432169
1586.798	-34.7435816
1586.799	-34.7445105
1586.8	-34.7474698
1586.801	-34.7470784
1586.802	-34.7528207
1586.803	-34.7553774
1586.804	-34.7502875
1586.805	-34.7494581
1586.806	-34.7455425
1586.807	-34.7424878
1586.808	-34.7385343
1586.809	-34.7358808
1586.81	-34.7308071
1586.811	-34.7346456
1586.812	-34.7317793
1586.813	-34.7341317
1586.814	-34.7309661
1586.815	-34.7388588
1586.816	-34.7368338
1586.817	-34.7400626
1586.818	-34.741182
1586.819	-34.7511817
1586.82	-34.7618138
1586.821	-34.7587851
1586.822	-34.7576751
1586.823	-34.7672003
1586.824	-34.7725084
1586.825	-34.7718121
1586.826	-34.7808325
1586.827	-34.772977
1586.828	-34.7706887
1586.829	-34.7722348
1586.83	-34.7697329
1586.831	-34.7683754
1586.832	-34.7736913
1586.833	-34.7614618
1586.834	-34.7537192
1586.835	-34.7538182
1586.836	-34.746561
1586.837	-34.746731
1586.838	-34.7449935
1586.839	-34.7392659
1586.84	-34.7471186
1586.841	-34.7547051
1586.842	-34.7481369
1586.843	-34.7562574
1586.844	-34.758571
1586.845	-34.7571129
1586.846	-34.763013
1586.847	-34.7672701
1586.848	-34.7588912
1586.849	-34.7577378
1586.85	-34.761533
1586.851	-34.764599
1586.852	-34.7735332
1586.853	-34.763901
1586.854	-34.7531176
1586.855	-34.751425
1586.856	-34.7441357
1586.857	-34.7347506
1586.858	-34.7353075
1586.859	-34.7400217
1586.86	-34.7394455
1586.861	-34.7427729
1586.862	-34.7485818
1586.863	-34.7594086
1586.864	-34.7616982
1586.865	-34.7666734
1586.866	-34.7591904
1586.867	-34.761409
1586.868	-34.7528759
1586.869	-34.7504717
1586.87	-34.7580318
1586.871	-34.7663483
1586.872	-34.7616165
1586.873	-34.7601961
1586.874	-34.7608667
1586.875	-34.7598103
1586.876	-34.7589893
1586.877	-34.7594364
1586.878	-34.7549314
1586.879	-34.7531619
1586.88	-34.7562847
1586.881	-34.7501137
1586.882	-34.7451762
1586.883	-34.7417659
1586.884	-34.7447731
1586.885	-34.7411622
1586.886	-34.737204
1586.887	-34.7380771
1586.888	-34.7370614
1586.889	-34.7437574
1586.89	-34.7382868
1586.891	-34.7314341
1586.892	-34.7392111
1586.893	-34.7325913
1586.894	-34.746433
1586.895	-34.7442766
1586.896	-34.7439679
1586.897	-34.7458768
1586.898	-34.7435453
1586.899	-34.7418437
1586.9	-34.7380895
1586.901	-34.7310886
1586.902	-34.7376912
1586.903	-34.7389945
1586.904	-34.7387383
1586.905	-34.7482238
1586.906	-34.7457749
1586.907	-34.7365264
1586.908	-34.7332519
1586.909	-34.72648
1586.91	-34.7332077
1586.911	-34.7228998
1586.912	-34.7203936
1586.913	-34.7255721
1586.914	-34.7314403
1586.915	-34.7333498
1586.916	-34.7331259
1586.917	-34.7355882
1586.918	-34.7369706
1586.919	-34.7365226
1586.92	-34.7307744
1586.921	-34.7327408
1586.922	-34.7256929
1586.923	-34.7234561
1586.924	-34.7194532
1586.925	-34.7223414
1586.926	-34.7220159
1586.927	-34.7248771
1586.928	-34.7262832
1586.929	-34.7251564
1586.93	-34.7215642
1586.931	-34.7191432
1586.932	-34.7238097
1586.933	-34.7288025
1586.934	-34.7348424
1586.935	-34.7378762
1586.936	-34.7374106
1586.937	-34.7304937
1586.938	-34.7390049
1586.939	-34.7449333
1586.94	-34.7524639
1586.941	-34.7522693
1586.942	-34.7442626
1586.943	-34.7432519
1586.944	-34.7425268
1586.945	-34.7476832
1586.946	-34.7463262
1586.947	-34.7437951
1586.948	-34.7455796
1586.949	-34.7459231
1586.95	-34.7489524
1586.951	-34.7455058
1586.952	-34.7479447
1586.953	-34.7610454
1586.954	-34.7556784
1586.955	-34.7486204
1586.956	-34.7522119
1586.957	-34.7604155
1586.958	-34.7572358
1586.959	-34.7635336
1586.96	-34.7652123
1586.961	-34.7686904
1586.962	-34.7699243
1586.963	-34.7700052
1586.964	-34.7683475
1586.965	-34.7643974
1586.966	-34.7596371
1586.967	-34.7542322
1586.968	-34.7522224
1586.969	-34.7534361
1586.97	-34.7524618
1586.971	-34.747141
1586.972	-34.7517613
1586.973	-34.7579786
1586.974	-34.7553534
1586.975	-34.7597678
1586.976	-34.7578581
1586.977	-34.7596962
1586.978	-34.7664924
1586.979	-34.774634
1586.98	-34.7757764
1586.981	-34.7854228
1586.982	-34.7924612
1586.983	-34.7845525
1586.984	-34.7843434
1586.985	-34.7796992
1586.986	-34.772593
1586.987	-34.7658975
1586.988	-34.767072
1586.989	-34.7588628
1586.99	-34.7540392
1586.991	-34.7494062
1586.992	-34.7478911
1586.993	-34.7423494
1586.994	-34.7387255
1586.995	-34.7387182
1586.996	-34.7488523
1586.997	-34.7378985
1586.998	-34.74304
1586.999	-34.7469077
1587	-34.7507667
1587.001	-34.7447962
1587.002	-34.7487466
1587.003	-34.7533738
1587.004	-34.7596448
1587.005	-34.754367
1587.006	-34.7575533
1587.007	-34.7610361
1587.008	-34.7578289
1587.009	-34.7634419
1587.01	-34.7607361
1587.011	-34.7604807
1587.012	-34.7381884
1587.013	-34.7332166
1587.014	-34.7351219
1587.015	-34.7305918
1587.016	-34.7247322
1587.017	-34.7210272
1587.018	-34.7126664
1587.019	-34.7156639
1587.02	-34.7146321
1587.021	-34.7195122
1587.022	-34.7172157
1587.023	-34.7241532
1587.024	-34.7354393
1587.025	-34.7354516
1587.026	-34.7329918
1587.027	-34.7411793
1587.028	-34.7452859
1587.029	-34.7361805
1587.03	-34.7418839
1587.031	-34.7403086
1587.032	-34.7457849
1587.033	-34.7442419
1587.034	-34.747286
1587.035	-34.7398118
1587.036	-34.7411708
1587.037	-34.7376558
1587.038	-34.741466
1587.039	-34.7338022
1587.04	-34.726174
1587.041	-34.7247231
1587.042	-34.7318512
1587.043	-34.7232072
1587.044	-34.7237016
1587.045	-34.7241946
1587.046	-34.7271632
1587.047	-34.7261164
1587.048	-34.7292344
1587.049	-34.7261972
1587.05	-34.7260336
1587.051	-34.727412
1587.052	-34.7266531
1587.053	-34.7253151
1587.054	-34.7240204
1587.055	-34.7340584
1587.056	-34.7271767
1587.057	-34.7201332
1587.058	-34.7137933
1587.059	-34.7191577
1587.06	-34.7186196
1587.061	-34.7206058
1587.062	-34.7163275
1587.063	-34.719554
1587.064	-34.7131576
1587.065	-34.7143632
1587.066	-34.7125054
1587.067	-34.7150226
1587.068	-34.7063426
1587.069	-34.7136302
1587.07	-34.7223793
1587.071	-34.7304564
1587.072	-34.7145174
1587.073	-34.7202261
1587.074	-34.7167618
1587.075	-34.7178371
1587.076	-34.7203889
1587.077	-34.7168109
1587.078	-34.7125848
1587.079	-34.7122785
1587.08	-34.7150963
1587.081	-34.7161221
1587.082	-34.7201186
1587.083	-34.7167548
1587.084	-34.7229172
1587.085	-34.7322484
1587.086	-34.7382181
1587.087	-34.7334586
1587.088	-34.7378504
1587.089	-34.739912
1587.09	-34.7298401
1587.091	-34.7271941
1587.092	-34.7268267
1587.093	-34.7275482
1587.094	-34.7255401
1587.095	-34.7320144
1587.096	-34.7271938
1587.097	-34.7229301
1587.098	-34.7251113
1587.099	-34.7368483
1587.1	-34.7359407
1587.101	-34.7426109
1587.102	-34.7389963
1587.103	-34.7317832
1587.104	-34.7365122
1587.105	-34.7249816
1587.106	-34.7317266
1587.107	-34.7357074
1587.108	-34.7344039
1587.109	-34.727116
1587.11	-34.7287852
1587.111	-34.7334409
1587.112	-34.7310046
1587.113	-34.7370486
1587.114	-34.7322634
1587.115	-34.7404254
1587.116	-34.7369039
1587.117	-34.7377115
1587.118	-34.743618
1587.119	-34.7589098
1587.12	-34.7529277
1587.121	-34.74964
1587.122	-34.7500757
1587.123	-34.7626674
1587.124	-34.7669295
1587.125	-34.7596845
1587.126	-34.748486
1587.127	-34.7460247
1587.128	-34.7308762
1587.129	-34.7257798
1587.13	-34.7184365
1587.131	-34.7172508
1587.132	-34.708864
1587.133	-34.7121098
1587.134	-34.7107718
1587.135	-34.708442
1587.136	-34.7103934
1587.137	-34.7137421
1587.138	-34.7140304
1587.139	-34.7089631
1587.14	-34.7004636
1587.141	-34.7131032
1587.142	-34.7171404
1587.143	-34.7214957
1587.144	-34.7286472
1587.145	-34.7310663
1587.146	-34.7289497
1587.147	-34.7353124
1587.148	-34.7393604
1587.149	-34.7314972
1587.15	-34.7243271
1587.151	-34.719173
1587.152	-34.7219262
1587.153	-34.72407
1587.154	-34.7171032
1587.155	-34.7152184
1587.156	-34.7089578
1587.157	-34.7060952
1587.158	-34.6996379
1587.159	-34.7022266
1587.16	-34.6952571
1587.161	-34.6988885
1587.162	-34.7051597
1587.163	-34.7048194
1587.164	-34.7073791
1587.165	-34.710565
1587.166	-34.7130374
1587.167	-34.7260149
1587.168	-34.7273838
1587.169	-34.7166184
1587.17	-34.7130871
1587.171	-34.7133956
1587.172	-34.7104246
1587.173	-34.7171927
1587.174	-34.7095552
1587.175	-34.7085146
1587.176	-34.701062
1587.177	-34.7036041
1587.178	-34.7044461
1587.179	-34.6929974
1587.18	-34.6815998
1587.181	-34.6749749
1587.182	-34.6745424
1587.183	-34.6664627
1587.184	-34.6615858
1587.185	-34.6664368
1587.186	-34.6733497
1587.187	-34.6768259
1587.188	-34.6800468
1587.189	-34.677074
1587.19	-34.6901346
1587.191	-34.697924
1587.192	-34.7055289
1587.193	-34.7031961
1587.194	-34.7069194
1587.195	-34.7023997
1587.196	-34.6966815
1587.197	-34.7132468
1587.198	-34.705555
1587.199	-34.7050039
1587.2	-34.7157203
1587.201	-34.7142227
1587.202	-34.7139301
1587.203	-34.7133164
1587.204	-34.7129023
1587.205	-34.7226088
1587.206	-34.7226697
1587.207	-34.7179428
1587.208	-34.7171727
1587.209	-34.7243305
1587.21	-34.7298689
1587.211	-34.7375481
1587.212	-34.743647
1587.213	-34.7557602
1587.214	-34.7603329
1587.215	-34.7648061
1587.216	-34.7651503
1587.217	-34.780152
1587.218	-34.7964555
1587.219	-34.8125499
1587.22	-34.8197392
1587.221	-34.8231625
1587.222	-34.8400138
1587.223	-34.8570263
1587.224	-34.8830604
1587.225	-34.9043884
1587.226	-34.9115431
1587.227	-34.9206802
1587.228	-34.9397742
1587.229	-34.95679
1587.23	-34.96844
1587.231	-34.9794637
1587.232	-34.9946377
1587.233	-35.0152666
1587.234	-35.0431519
1587.235	-35.0711387
1587.236	-35.0889307
1587.237	-35.1128041
1587.238	-35.1524537
1587.239	-35.1928723
1587.24	-35.2231166
1587.241	-35.2447959
1587.242	-35.2799066
1587.243	-35.3286879
1587.244	-35.3944414
1587.245	-35.4474146
1587.246	-35.4766258
1587.247	-35.5051402
1587.248	-35.5566104
1587.249	-35.6322293
1587.25	-35.6977754
1587.251	-35.7260694
1587.252	-35.7895191
1587.253	-35.8612646
1587.254	-35.9243664
1587.255	-35.9962906
1587.256	-36.074321
1587.257	-36.1578259
1587.258	-36.2573848
1587.259	-36.3198144
1587.26	-36.4026807
1587.261	-36.5071637
1587.262	-36.5997211
1587.263	-36.7148851
1587.264	-36.7902899
1587.265	-36.912216
1587.266	-37.0283194
1587.267	-37.1558809
1587.268	-37.2894874
1587.269	-37.3462116
1587.27	-37.4781072
1587.271	-37.647266
1587.272	-37.7592537
1587.273	-37.9259015
1587.274	-38.0503731
1587.275	-38.1924137
1587.276	-38.3716761
1587.277	-38.5059568
1587.278	-38.6866101
1587.279	-38.8404798
1587.28	-38.9763768
1587.281	-39.2059331
1587.282	-39.3705953
1587.283	-39.6062645
1587.284	-39.7638733
1587.285	-39.923651
1587.286	-40.1525383
1587.287	-40.330868
1587.288	-40.5976175
1587.289	-40.8232322
1587.29	-40.9056903
1587.291	-41.1319529
1587.292	-41.4598805
1587.293	-41.7430135
1587.294	-41.9423435
1587.295	-42.0332854
1587.296	-42.2316644
1587.297	-42.5318636
1587.298	-42.8327581
1587.299	-43.0722683
1587.3	-43.1674304
1587.301	-43.3555041
1587.302	-43.6581625
1587.303	-43.8587376
1587.304	-44.0971453
1587.305	-44.2043552
1587.306	-44.3469408
1587.307	-44.5516499
1587.308	-44.6919785
1587.309	-44.8419644
1587.31	-44.9392299
1587.311	-44.9932509
1587.312	-45.0581116
1587.313	-45.0416666
1587.314	-44.8906413
1587.315	-44.7136636
1587.316	-44.5459223
1587.317	-44.0947518
1587.318	-43.7522855
1587.319	-43.132773
1587.32	-42.6442456
1587.321	-42.3940543
1587.322	-41.6556335
1587.323	-40.795367
1587.324	-40.1374091
1587.325	-39.5897296
1587.326	-39.3391183
1587.327	-38.8528539
1587.328	-38.2113635
1587.329	-37.8108694
1587.33	-37.4564155
1587.331	-37.378831
1587.332	-37.0482804
1587.333	-36.6449185
1587.334	-36.4361411
1587.335	-36.2371423
1587.336	-36.1396462
1587.337	-36.0056523
1587.338	-35.8512839
1587.339	-35.7565324
1587.34	-35.6645079
1587.341	-35.5483913
1587.342	-35.4153218
1587.343	-35.2918075
1587.344	-35.2063641
1587.345	-35.1688798
1587.346	-35.0822636
1587.347	-35.0519531
1587.348	-34.9866384
1587.349	-34.9442671
1587.35	-34.9316389
1587.351	-34.9249758
1587.352	-34.9545244
1587.353	-34.9428713
1587.354	-34.9385462
1587.355	-34.8838658
1587.356	-34.8565352
1587.357	-34.8606112
1587.358	-34.8751409
1587.359	-34.8411045
1587.36	-34.841912
1587.361	-34.8380682
1587.362	-34.828135
1587.363	-34.8287595
1587.364	-34.8078705
1587.365	-34.7715869
1587.366	-34.7560352
1587.367	-34.7855412
1587.368	-34.7263072
1587.369	-34.670138
1587.37	-34.6589951
1587.371	-34.6148095
1587.372	-34.5933188
1587.373	-34.5514346
1587.374	-34.5608155
1587.375	-34.5539165
1587.376	-34.5384037
1587.377	-34.5581105
1587.378	-34.6196823
1587.379	-34.6490423
1587.38	-34.6812445
1587.381	-34.65463
1587.382	-34.6817405
1587.383	-34.706286
1587.384	-34.7275252
1587.385	-34.7349263
1587.386	-34.7494372
1587.387	-34.7946716
1587.388	-34.8119369
1587.389	-34.7983026
1587.39	-34.7970795
1587.391	-34.7420525
1587.392	-34.7180693
1587.393	-34.7451261
1587.394	-34.7614635
1587.395	-34.7957139
1587.396	-34.7916569
1587.397	-34.7403162
1587.398	-34.7207405
1587.399	-34.7063688
1587.4	-34.6987117
1587.401	-34.670647
1587.402	-34.6914429
1587.403	-34.6408779
1587.404	-34.6606324
1587.405	-34.7048606
1587.406	-34.642609
1587.407	-34.6079434
1587.408	-34.5329591
1587.409	-34.4912985
1587.41	-34.50884
1587.411	-34.4661695
1587.412	-34.4410647
1587.413	-34.4195733
1587.414	-34.4100365
1587.415	-34.4049435
1587.416	-34.4617798
1587.417	-34.4736358
1587.418	-34.4941981
1587.419	-34.4830579
1587.42	-34.4848166
1587.421	-34.5640958
1587.422	-34.6483299
1587.423	-34.7252712
1587.424	-34.7071473
1587.425	-34.7201336
1587.426	-34.7426674
1587.427	-34.7786034
1587.428	-34.8282471
1587.429	-34.8455332
1587.43	-34.8435822
1587.431	-34.9312195
1587.432	-34.9463867
1587.433	-34.934876
1587.434	-34.9215498
1587.435	-34.8887836
1587.436	-34.8261
1587.437	-34.8774062
1587.438	-34.8589233
1587.439	-34.8591826
1587.44	-34.8477984
1587.441	-34.8602318
1587.442	-34.8962564
1587.443	-34.900616
1587.444	-34.9284284
1587.445	-34.9263561
1587.446	-34.9385982
1587.447	-35.0068371
1587.448	-35.0764475
1587.449	-35.0949004
1587.45	-35.1309999
1587.451	-35.1071716
1587.452	-35.1228749
1587.453	-35.1534697
1587.454	-35.1739525
1587.455	-35.2020033
1587.456	-35.2448193
1587.457	-35.2596244
1587.458	-35.2996117
1587.459	-35.2810655
1587.46	-35.2786064
1587.461	-35.2641073
1587.462	-35.2178195
1587.463	-35.2600281
1587.464	-35.2925156
1587.465	-35.27735
1587.466	-35.3287838
1587.467	-35.2584437
1587.468	-35.2412492
1587.469	-35.2010254
1587.47	-35.195176
1587.471	-35.1697715
1587.472	-35.1934688
1587.473	-35.1471485
1587.474	-35.1576564
1587.475	-35.1696469
1587.476	-35.1213853
1587.477	-35.0718906
1587.478	-35.114984
1587.479	-35.07729
1587.48	-35.0563023
1587.481	-35.0897871
1587.482	-35.1358665
1587.483	-35.1572012
1587.484	-35.1412503
1587.485	-35.0980631
1587.486	-35.0992475
1587.487	-35.0908294
1587.488	-35.0796516
1587.489	-35.0747457
1587.49	-35.0521378
1587.491	-35.0300697
1587.492	-35.0677563
1587.493	-35.055212
1587.494	-35.0631528
1587.495	-35.0369387
1587.496	-34.9503908
1587.497	-34.9575532
1587.498	-34.9258934
1587.499	-34.9310372
1587.5	-34.9528993
1587.501	-34.8598057
1587.502	-34.888102
1587.503	-34.8763331
1587.504	-34.86351
1587.505	-34.8987331
1587.506	-34.9202184
1587.507	-34.9218438
1587.508	-34.866104
1587.509	-34.8714672
1587.51	-34.8421892
1587.511	-34.8135075
1587.512	-34.8521478
1587.513	-34.8589077
1587.514	-34.8230074
1587.515	-34.83461
1587.516	-34.8189045
1587.517	-34.8137839
1587.518	-34.8317964
1587.519	-34.88638
1587.52	-34.8780052
1587.521	-34.8522815
1587.522	-34.8405994
1587.523	-34.7802964
1587.524	-34.7915877
1587.525	-34.7504022
1587.526	-34.7196672
1587.527	-34.7314253
1587.528	-34.7060121
1587.529	-34.670385
1587.53	-34.72602
1587.531	-34.7407234
1587.532	-34.7517809
1587.533	-34.7083609
1587.534	-34.6354445
1587.535	-34.6149359
1587.536	-34.6028796
1587.537	-34.593335
1587.538	-34.5658255
1587.539	-34.6124467
1587.54	-34.6174198
1587.541	-34.6301667
1587.542	-34.5934122
1587.543	-34.5684122
1587.544	-34.5614982
1587.545	-34.580112
1587.546	-34.6056793
1587.547	-34.637851
1587.548	-34.6621305
1587.549	-34.6988815
1587.55	-34.6906962
1587.551	-34.7392015
1587.552	-34.7805849
1587.553	-34.7702473
1587.554	-34.8041451
1587.555	-34.7785314
1587.556	-34.810297
1587.557	-34.8603776
1587.558	-34.9115358
1587.559	-34.8921855
1587.56	-34.8855902
1587.561	-34.8347462
1587.562	-34.8102935
1587.563	-34.8372435
1587.564	-34.801477
1587.565	-34.8252425
1587.566	-34.8804015
1587.567	-34.8937828
1587.568	-34.9369523
1587.569	-34.8852429
1587.57	-34.847825
1587.571	-34.8518615
1587.572	-34.8649399
1587.573	-34.9038675
1587.574	-34.8571567
1587.575	-34.8485055
1587.576	-34.855093
1587.577	-34.8761165
1587.578	-34.8707332
1587.579	-34.8760052
1587.58	-34.832698
1587.581	-34.8257278
1587.582	-34.8065831
1587.583	-34.7842165
1587.584	-34.7687824
1587.585	-34.7763648
1587.586	-34.7951767
1587.587	-34.8108641
1587.588	-34.7715243
1587.589	-34.7640702
1587.59	-34.7502994
1587.591	-34.7576867
1587.592	-34.7606735
1587.593	-34.7650876
1587.594	-34.7213966
1587.595	-34.7402379
1587.596	-34.7271306
1587.597	-34.787898
1587.598	-34.7473019
1587.599	-34.776465
1587.6	-34.7159287
1587.601	-34.6174198
1587.602	-34.5667039
1587.603	-34.5575525
1587.604	-34.5115841
1587.605	-34.5767746
1587.606	-34.5096839
1587.607	-34.444857
1587.608	-34.414902
1587.609	-34.3864037
1587.61	-34.4026585
1587.611	-34.3834495
1587.612	-34.4022764
1587.613	-34.4406624
1587.614	-34.3992341
1587.615	-34.382859
1587.616	-34.4027669
1587.617	-34.4128433
1587.618	-34.3912107
1587.619	-34.394135
1587.62	-34.3926892
1587.621	-34.4105904
1587.622	-34.4334374
1587.623	-34.4685408
1587.624	-34.4539897
1587.625	-34.4392659
1587.626	-34.4059607
1587.627	-34.4137323
1587.628	-34.3908521
1587.629	-34.3780494
1587.63	-34.3681275
1587.631	-34.3740567
1587.632	-34.3627069
1587.633	-34.3862948
1587.634	-34.3801241
1587.635	-34.3443985
1587.636	-34.3254444
1587.637	-34.3413635
1587.638	-34.3270172
1587.639	-34.3831896
1587.64	-34.3754434
1587.641	-34.3570455
1587.642	-34.3018786
1587.643	-34.2780115
1587.644	-34.2966001
1587.645	-34.3243024
1587.646	-34.3142589
1587.647	-34.3463502
1587.648	-34.3102975
1587.649	-34.324289
1587.65	-34.3589232
1587.651	-34.3714141
1587.652	-34.4613648
1587.653	-34.4417095
1587.654	-34.4304355
1587.655	-34.4093632
1587.656	-34.4294697
1587.657	-34.4239249
1587.658	-34.4339793
1587.659	-34.4502058
1587.66	-34.4806743
1587.661	-34.5142304
1587.662	-34.5329433
1587.663	-34.5511736
1587.664	-34.4930644
1587.665	-34.4642448
1587.666	-34.4680298
1587.667	-34.4557383
1587.668	-34.4584336
1587.669	-34.4449429
1587.67	-34.5146018
1587.671	-34.5041216
1587.672	-34.5231474
1587.673	-34.4785633
1587.674	-34.4716243
1587.675	-34.4642722
1587.676	-34.4821877
1587.677	-34.503878
1587.678	-34.5228349
1587.679	-34.5727011
1587.68	-34.5614872
1587.681	-34.5204544
1587.682	-34.5360666
1587.683	-34.5170765
1587.684	-34.5373851
1587.685	-34.5390714
1587.686	-34.5592843
1587.687	-34.5827836
1587.688	-34.6441684
1587.689	-34.643205
1587.69	-34.6602044
1587.691	-34.6191807
1587.692	-34.6188008
1587.693	-34.6358197
1587.694	-34.6461348
1587.695	-34.6918027
1587.696	-34.7049449
1587.697	-34.7229121
1587.698	-34.6501516
1587.699	-34.6513333
1587.7	-34.6319665
1587.701	-34.6185117
1587.702	-34.6411808
1587.703	-34.6273512
1587.704	-34.6904639
1587.705	-34.6986967
1587.706	-34.6919898
1587.707	-34.6538903
1587.708	-34.6756355
1587.709	-34.6793013
1587.71	-34.7174853
1587.711	-34.6991219
1587.712	-34.7171568
1587.713	-34.7621696
1587.714	-34.8221739
1587.715	-34.8553752
1587.716	-34.8572287
1587.717	-34.8571109
1587.718	-34.850909
1587.719	-34.8556652
1587.72	-34.860739
1587.721	-34.8663417
1587.722	-34.8584485
1587.723	-34.8648932
1587.724	-34.894202
1587.725	-34.8806191
1587.726	-34.8728612
1587.727	-34.8713695
1587.728	-34.83959
1587.729	-34.8327524
1587.73	-34.8018365
1587.731	-34.8368606
1587.732	-34.7824818
1587.733	-34.7305114
1587.734	-34.7203781
1587.735	-34.6728779
1587.736	-34.6548328
1587.737	-34.6409301
1587.738	-34.6340451
1587.739	-34.6664576
1587.74	-34.6709844
1587.741	-34.5923572
1587.742	-34.6138056
1587.743	-34.5704496
1587.744	-34.5876892
1587.745	-34.5865048
1587.746	-34.6206405
1587.747	-34.6362563
1587.748	-34.6656816
1587.749	-34.7283994
1587.75	-34.7145125
1587.751	-34.6740328
1587.752	-34.6764694
1587.753	-34.6700901
1587.754	-34.6386129
1587.755	-34.6635087
1587.756	-34.676901
1587.757	-34.6902863
1587.758	-34.6737318
1587.759	-34.609848
1587.76	-34.6013099
1587.761	-34.5304672
1587.762	-34.5573019
1587.763	-34.5511862
1587.764	-34.5443611
1587.765	-34.5059898
1587.766	-34.5147576
1587.767	-34.5391036
1587.768	-34.5660179
1587.769	-34.5792
1587.77	-34.5590235
1587.771	-34.5038076
1587.772	-34.5180864
1587.773	-34.531498
1587.774	-34.5559004
1587.775	-34.5395739
1587.776	-34.4962409
1587.777	-34.5611276
1587.778	-34.5057085
1587.779	-34.4210251
1587.78	-34.3612728
1587.781	-34.160673
1587.782	-34.096017
1587.783	-33.9218127
1587.784	-33.7284302
1587.785	-33.66901
1587.786	-33.2908358
1587.787	-33.2948904
1587.788	-33.2213275
1587.789	-32.9544292
1587.79	-33.2002569
1587.791	-32.9926045
1587.792	-32.920652
1587.793	-33.0830721
1587.794	-32.868649
1587.795	-33.1769972
1587.796	-33.2515376
1587.797	-33.2535747
1587.798	-33.5800386
1587.799	-33.534463
1587.8	-33.766804
1587.801	-34.0240723
1587.802	-34.1510591
1587.803	-34.292682
1587.804	-34.3638679
1587.805	-34.4084426
1587.806	-34.4762069
1587.807	-34.4916028
1587.808	-34.4888712
1587.809	-34.5087449
1587.81	-34.5516426
1587.811	-34.5965378
1587.812	-34.6095443
1587.813	-34.5902621
1587.814	-34.5587869
1587.815	-34.5595849
1587.816	-34.5711689
1587.817	-34.599197
1587.818	-34.6020193
1587.819	-34.5830866
1587.82	-34.6278587
1587.821	-34.6083655
1587.822	-34.6223109
1587.823	-34.6130705
1587.824	-34.6054729
1587.825	-34.6221344
1587.826	-34.633956
1587.827	-34.6694119
1587.828	-34.6677327
1587.829	-34.6594085
1587.83	-34.6251294
1587.831	-34.621837
1587.832	-34.5977162
1587.833	-34.5938219
1587.834	-34.592577
1587.835	-34.5742437
1587.836	-34.5867741
1587.837	-34.5757374
1587.838	-34.5902556
1587.839	-34.5587726
1587.84	-34.5762726
1587.841	-34.5969871
1587.842	-34.5801512
1587.843	-34.6045817
1587.844	-34.5887202
1587.845	-34.608666
1587.846	-34.6383711
1587.847	-34.6270032
1587.848	-34.6733082
1587.849	-34.6751837
1587.85	-34.7202652
1587.851	-34.7331663
1587.852	-34.7647694
1587.853	-34.775679
1587.854	-34.7667378
1587.855	-34.8159864
1587.856	-34.868776
1587.857	-34.8967632
1587.858	-34.8962231
1587.859	-34.8673251
1587.86	-34.8193214
1587.861	-34.821777
1587.862	-34.8297866
1587.863	-34.8041396
1587.864	-34.7846468
1587.865	-34.8134462
1587.866	-34.786226
1587.867	-34.7765377
1587.868	-34.7420275
1587.869	-34.7524193
1587.87	-34.7460879
1587.871	-34.7588612
1587.872	-34.7147199
1587.873	-34.6807287
1587.874	-34.6492816
1587.875	-34.6415733
1587.876	-34.6287859
1587.877	-34.6017895
1587.878	-34.6796219
1587.879	-34.6718266
1587.88	-34.719734
1587.881	-34.6518771
1587.882	-34.6470897
1587.883	-34.6430539
1587.884	-34.639169
1587.885	-34.626215
1587.886	-34.6493844
1587.887	-34.6261203
1587.888	-34.7061378
1587.889	-34.6849545
1587.89	-34.6375025
1587.891	-34.6231859
1587.892	-34.5754001
1587.893	-34.5812099
1587.894	-34.5955928
1587.895	-34.6391288
1587.896	-34.6045849
1587.897	-34.5516421
1587.898	-34.5630247
1587.899	-34.5589797
1587.9	-34.5725575
1587.901	-34.5405874
1587.902	-34.5647125
1587.903	-34.542752
1587.904	-34.5474555
1587.905	-34.5542615
1587.906	-34.5435381
1587.907	-34.5922616
1587.908	-34.5934332
1587.909	-34.5956339
1587.91	-34.5651637
1587.911	-34.5317581
1587.912	-34.5576485
1587.913	-34.5443695
1587.914	-34.559553
1587.915	-34.6020425
1587.916	-34.5972095
1587.917	-34.6139084
1587.918	-34.5691129
1587.919	-34.5509838
1587.92	-34.5489478
1587.921	-34.5513997
1587.922	-34.550363
1587.923	-34.580498
1587.924	-34.5334655
1587.925	-34.4893254
1587.926	-34.4594089
1587.927	-34.4292573
1587.928	-34.4183468
1587.929	-34.4145381
1587.93	-34.4008763
1587.931	-34.3768948
1587.932	-34.3357066
1587.933	-34.2839228
1587.934	-34.2791286
1587.935	-34.2521042
1587.936	-34.2276042
1587.937	-34.2132609
1587.938	-34.2222859
1587.939	-34.2715606
1587.94	-34.2370544
1587.941	-34.1950681
1587.942	-34.218619
1587.943	-34.2031202
1587.944	-34.1983966
1587.945	-34.2005186
1587.946	-34.2048168
1587.947	-34.2284143
1587.948	-34.2235669
1587.949	-34.223662
1587.95	-34.2534556
1587.951	-34.2333324
1587.952	-34.2487206
1587.953	-34.2392433
1587.954	-34.2983436
1587.955	-34.315357
1587.956	-34.3224652
1587.957	-34.3242375
1587.958	-34.2682828
1587.959	-34.2370816
1587.96	-34.253238
1587.961	-34.2220925
1587.962	-34.2545298
1587.963	-34.2436049
1587.964	-34.2263944
1587.965	-34.2501919
1587.966	-34.2302347
1587.967	-34.2422591
1587.968	-34.2329903
1587.969	-34.2754745
1587.97	-34.3118122
1587.971	-34.2952661
1587.972	-34.2565088
1587.973	-34.204434
1587.974	-34.2221944
1587.975	-34.2432025
1587.976	-34.3049132
1587.977	-34.3575748
1587.978	-34.3575692
1587.979	-34.3390448
1587.98	-34.3402722
1587.981	-34.3513012
1587.982	-34.3711216
1587.983	-34.3568975
1587.984	-34.4117093
1587.985	-34.4228396
1587.986	-34.4626656
1587.987	-34.4971776
1587.988	-34.5394
1587.989	-34.563017
1587.99	-34.5618892
1587.991	-34.5440693
1587.992	-34.5492869
1587.993	-34.5611449
1587.994	-34.5927311
1587.995	-34.587359
1587.996	-34.6035364
1587.997	-34.5763643
1587.998	-34.6039598
1587.999	-34.6287253
1588	-34.6345572
1588.001	-34.6609297
1588.002	-34.6152899
1588.003	-34.5940357
1588.004	-34.605489
1588.005	-34.6483168
1588.006	-34.674872
1588.007	-34.6913255
1588.008	-34.7241156
1588.009	-34.7986793
1588.01	-34.818422
1588.011	-34.7518962
1588.012	-34.789478
1588.013	-34.7952627
1588.014	-34.8527342
1588.015	-34.8390365
1588.016	-34.8197798
1588.017	-34.8204038
1588.018	-34.8298247
1588.019	-34.8825936
1588.02	-34.8465621
1588.021	-34.8148158
1588.022	-34.7462934
1588.023	-34.7086504
1588.024	-34.6925332
1588.025	-34.6596589
1588.026	-34.6363598
1588.027	-34.6110149
1588.028	-34.5784882
1588.029	-34.5782197
1588.03	-34.5744647
1588.031	-34.5906614
1588.032	-34.6135094
1588.033	-34.5524837
1588.034	-34.5577206
1588.035	-34.5727227
1588.036	-34.5616038
1588.037	-34.5508197
1588.038	-34.5809912
1588.039	-34.6110839
1588.04	-34.6352064
1588.041	-34.6911634
1588.042	-34.6782669
1588.043	-34.6815928
1588.044	-34.6503417
1588.045	-34.6485711
1588.046	-34.6074918
1588.047	-34.5958213
1588.048	-34.5666253
1588.049	-34.5636736
1588.05	-34.5366038
1588.051	-34.5594738
1588.052	-34.5925945
1588.053	-34.579889
1588.054	-34.5644111
1588.055	-34.5051604
1588.056	-34.5325596
1588.057	-34.5482585
1588.058	-34.6083428
1588.059	-34.6763534
1588.06	-34.6878578
1588.061	-34.6647353
1588.062	-34.6320235
1588.063	-34.6768787
1588.064	-34.6927381
1588.065	-34.7192786
1588.066	-34.7271634
1588.067	-34.7647062
1588.068	-34.8001761
1588.069	-34.8310423
1588.07	-34.8455283
1588.071	-34.788316
1588.072	-34.7922297
1588.073	-34.7989206
1588.074	-34.8070175
1588.075	-34.8453007
1588.076	-34.8391577
1588.077	-34.839242
1588.078	-34.8693588
1588.079	-34.8419671
1588.08	-34.9186047
1588.081	-34.9210803
1588.082	-34.9586247
1588.083	-34.9336091
1588.084	-34.8925126
1588.085	-34.8758852
1588.086	-34.8604565
1588.087	-34.8658653
1588.088	-34.8640248
1588.089	-34.8271083
1588.09	-34.8612773
1588.091	-34.9036625
1588.092	-34.8948326
1588.093	-34.8646286
1588.094	-34.8365421
1588.095	-34.8550874
1588.096	-34.8593849
1588.097	-34.8695056
1588.098	-34.9199594
1588.099	-34.9797946
1588.1	-35.0487915
1588.101	-35.108121
1588.102	-35.1000738
1588.103	-35.0804682
1588.104	-35.1127213
1588.105	-35.139561
1588.106	-35.1434787
1588.107	-35.1694863
1588.108	-35.170659
1588.109	-35.18141
1588.11	-35.1602517
1588.111	-35.1762
1588.112	-35.1799965
1588.113	-35.1329587
1588.114	-35.0809099
1588.115	-35.0760641
1588.116	-35.0462612
1588.117	-35.0337032
1588.118	-35.0267418
1588.119	-35.0142325
1588.12	-35.0842303
1588.121	-35.0936148
1588.122	-35.12737
1588.123	-35.1120208
1588.124	-35.1044466
1588.125	-35.15319
1588.126	-35.1629915
1588.127	-35.1599667
1588.128	-35.2116887
1588.129	-35.2689301
1588.13	-35.2966632
1588.131	-35.2506664
1588.132	-35.2471908
1588.133	-35.218077
1588.134	-35.1964082
1588.135	-35.2019453
1588.136	-35.1477341
1588.137	-35.1637583
1588.138	-35.1453817
1588.139	-35.1758456
1588.14	-35.1932258
1588.141	-35.1967729
1588.142	-35.1776913
1588.143	-35.1263602
1588.144	-35.0540808
1588.145	-35.0633308
1588.146	-35.0535746
1588.147	-35.0417744
1588.148	-35.0182463
1588.149	-35.0206737
1588.15	-35.0261051
1588.151	-35.0243352
1588.152	-34.980789
1588.153	-34.9440129
1588.154	-34.9181332
1588.155	-34.9177018
1588.156	-34.877012
1588.157	-34.8630303
1588.158	-34.8607908
1588.159	-34.842009
1588.16	-34.8524001
1588.161	-34.8370031
1588.162	-34.8618496
1588.163	-34.8821968
1588.164	-34.863756
1588.165	-34.8280163
1588.166	-34.7818491
1588.167	-34.772301
1588.168	-34.7776696
1588.169	-34.7843002
1588.17	-34.7813529
1588.171	-34.7370733
1588.172	-34.7101885
1588.173	-34.6843705
1588.174	-34.6402525
1588.175	-34.6175134
1588.176	-34.5848064
1588.177	-34.5588841
1588.178	-34.5724618
1588.179	-34.5464367
1588.18	-34.5415456
1588.181	-34.5447657
1588.182	-34.5310071
1588.183	-34.5491957
1588.184	-34.5162467
1588.185	-34.5264506
1588.186	-34.5581719
1588.187	-34.5494213
1588.188	-34.6296264
1588.189	-34.6527418
1588.19	-34.6586493
1588.191	-34.6937182
1588.192	-34.7063434
1588.193	-34.7241694
1588.194	-34.7420928
1588.195	-34.7772455
1588.196	-34.7576172
1588.197	-34.7988904
1588.198	-34.8379864
1588.199	-34.8063872
1588.2	-34.7632242
1588.201	-34.7745405
1588.202	-34.7560562
1588.203	-34.757376
1588.204	-34.7410067
1588.205	-34.7322952
1588.206	-34.7770577
1588.207	-34.8092905
1588.208	-34.8041568
1588.209	-34.7567784
1588.21	-34.732635
1588.211	-34.7486469
1588.212	-34.7372222
1588.213	-34.7145583
1588.214	-34.7170514
1588.215	-34.7012536
1588.216	-34.6980337
1588.217	-34.6622999
1588.218	-34.6983395
1588.219	-34.6915833
1588.22	-34.6913656
1588.221	-34.6555922
1588.222	-34.6354856
1588.223	-34.645228
1588.224	-34.6338045
1588.225	-34.630325
1588.226	-34.6658592
1588.227	-34.7073599
1588.228	-34.7765488
1588.229	-34.7990327
1588.23	-34.798768
1588.231	-34.7710236
1588.232	-34.7633947
1588.233	-34.7932741
1588.234	-34.8187146
1588.235	-34.7969984
1588.236	-34.7988063
1588.237	-34.8463593
1588.238	-34.9074672
1588.239	-34.9316537
1588.24	-34.9529105
1588.241	-34.9117972
1588.242	-34.9363628
1588.243	-34.9633632
1588.244	-34.9860224
1588.245	-35.0132115
1588.246	-35.0348223
1588.247	-35.055927
1588.248	-35.136187
1588.249	-35.1502361
1588.25	-35.1548874
1588.251	-35.155795
1588.252	-35.1667189
1588.253	-35.2155808
1588.254	-35.27819
1588.255	-35.377701
1588.256	-35.4501705
1588.257	-35.5512337
1588.258	-35.6331528
1588.259	-35.7526766
1588.26	-35.8345677
1588.261	-35.9779813
1588.262	-36.1538745
1588.263	-36.4141854
1588.264	-36.7554936
1588.265	-36.9279447
1588.266	-37.1566633
1588.267	-37.5045745
1588.268	-37.8387418
1588.269	-38.4654568
1588.27	-39.0623665
1588.271	-39.4329645
1588.272	-40.0176159
1588.273	-40.391324
1588.274	-41.2656196
1588.275	-41.9827782
1588.276	-42.5759485
1588.277	-43.2851226
1588.278	-43.8718524
1588.279	-44.6973193
1588.28	-45.3063642
1588.281	-45.7489527
1588.282	-46.2433594
1588.283	-46.5124527
1588.284	-46.8087561
1588.285	-46.9902768
1588.286	-47.0149162
1588.287	-47.0464687
1588.288	-47.0034152
1588.289	-46.9106562
1588.29	-46.7934888
1588.291	-46.7092294
1588.292	-46.5925158
1588.293	-46.3632689
1588.294	-46.1208792
1588.295	-45.8406537
1588.296	-45.7252143
1588.297	-45.5183777
1588.298	-45.187665
1588.299	-44.8980455
1588.3	-44.6196099
1588.301	-44.4930143
1588.302	-44.2638139
1588.303	-43.8866049
1588.304	-43.6301292
1588.305	-43.3593184
1588.306	-43.1461243
1588.307	-42.9168796
1588.308	-42.5779221
1588.309	-42.3385953
1588.31	-42.1002026
1588.311	-41.8826501
1588.312	-41.6486468
1588.313	-41.3152564
1588.314	-41.0782771
1588.315	-40.8405989
1588.316	-40.6255608
1588.317	-40.4049987
1588.318	-40.1189269
1588.319	-39.9356034
1588.32	-39.7052476
1588.321	-39.4950636
1588.322	-39.3214664
1588.323	-39.0730954
1588.324	-38.8839052
1588.325	-38.6988773
1588.326	-38.5080378
1588.327	-38.4304273
1588.328	-38.2465464
1588.329	-38.0280774
1588.33	-37.8767206
1588.331	-37.7016065
1588.332	-37.593955
1588.333	-37.446225
1588.334	-37.2777923
1588.335	-37.1452212
1588.336	-37.0175096
1588.337	-36.9224292
1588.338	-36.8021248
1588.339	-36.6566492
1588.34	-36.5480475
1588.341	-36.4468899
1588.342	-36.3659665
1588.343	-36.2741833
1588.344	-36.1803466
1588.345	-36.1265759
1588.346	-36.0176708
1588.347	-35.9188031
1588.348	-35.8224193
1588.349	-35.7518672
1588.35	-35.7073245
1588.351	-35.6510466
1588.352	-35.5759877
1588.353	-35.5149379
1588.354	-35.4601115
1588.355	-35.4335359
1588.356	-35.390575
1588.357	-35.3219724
1588.358	-35.2606471
1588.359	-35.2160246
1588.36	-35.1971666
1588.361	-35.1642452
1588.362	-35.1268984
1588.363	-35.0815305
1588.364	-35.0530444
1588.365	-35.0458536
1588.366	-35.0211472
1588.367	-34.9952003
1588.368	-34.9638639
1588.369	-34.9354126
1588.37	-34.9206323
1588.371	-34.9116549
1588.372	-34.8870258
1588.373	-34.8713855
1588.374	-34.8618666
1588.375	-34.8552284
1588.376	-34.8425809
1588.377	-34.8336371
1588.378	-34.8154239
1588.379	-34.8010485
1588.38	-34.799307
1588.381	-34.8001078
1588.382	-34.7924769
1588.383	-34.7820739
1588.384	-34.7784116
1588.385	-34.7795049
1588.386	-34.7772407
1588.387	-34.7801804
1588.388	-34.77289
1588.389	-34.7608739
1588.39	-34.7534797
1588.391	-34.7478771
1588.392	-34.7531062
1588.393	-34.7441128
1588.394	-34.7365756
1588.395	-34.740564
1588.396	-34.7382672
1588.397	-34.740706
1588.398	-34.7396988
1588.399	-34.728085
1588.4	-34.7376548
1588.401	-34.7319635
1588.402	-34.7344737
1588.403	-34.7370213
1588.404	-34.7347113
1588.405	-34.7364968
1588.406	-34.7372398
1588.407	-34.7313817
1588.408	-34.7284879
1588.409	-34.7320423
1588.41	-34.7301038
1588.411	-34.728466
1588.412	-34.7297539
1588.413	-34.736623
1588.414	-34.7343141
1588.415	-34.735203
1588.416	-34.7335845
1588.417	-34.7369313
1588.418	-34.738989
1588.419	-34.7430832
1588.42	-34.7499969
1588.421	-34.767828
1588.422	-34.771308
1588.423	-34.7749594
1588.424	-34.7733597
1588.425	-34.7679394
1588.426	-34.7626822
1588.427	-34.7616716
1588.428	-34.7560898
1588.429	-34.7488029
1588.43	-34.7438927
1588.431	-34.7412293
1588.432	-34.7434102
1588.433	-34.7305067
1588.434	-34.7336571
1588.435	-34.7305787
1588.436	-34.744165
1588.437	-34.7427653
1588.438	-34.7553931
1588.439	-34.7660512
1588.44	-34.7716665
1588.441	-34.7810028
1588.442	-34.7856594
1588.443	-34.7867393
1588.444	-34.7866291
1588.445	-34.7800599
1588.446	-34.7817555
1588.447	-34.787707
1588.448	-34.788927
1588.449	-34.7915903
1588.45	-34.7847083
1588.451	-34.77769
1588.452	-34.7745591
1588.453	-34.7673302
1588.454	-34.7582411
1588.455	-34.7519381
1588.456	-34.7451174
1588.457	-34.7437372
1588.458	-34.74891
1588.459	-34.7493566
1588.46	-34.7430735
1588.461	-34.7445427
1588.462	-34.7508231
1588.463	-34.7486097
1588.464	-34.7486701
1588.465	-34.7432809
1588.466	-34.7485007
1588.467	-34.7540879
1588.468	-34.7536031
1588.469	-34.7602599
1588.47	-34.7651838
1588.471	-34.7678128
1588.472	-34.7762589
1588.473	-34.7743901
1588.474	-34.7760699
1588.475	-34.7726656
1588.476	-34.7671365
1588.477	-34.769113
1588.478	-34.7646279
1588.479	-34.7641893
1588.48	-34.7558262
1588.481	-34.7558458
1588.482	-34.7504433
1588.483	-34.7520933
1588.484	-34.7492245
1588.485	-34.7453055
1588.486	-34.7422315
1588.487	-34.7347166
1588.488	-34.7282557
1588.489	-34.7240419
1588.49	-34.7309044
1588.491	-34.7304012
1588.492	-34.7440079
1588.493	-34.7513659
1588.494	-34.756264
1588.495	-34.751915
1588.496	-34.746575
1588.497	-34.7466466
1588.498	-34.7412899
1588.499	-34.7394796
1588.5	-34.7392617
1588.501	-34.7366887
1588.502	-34.7337608
1588.503	-34.7438441
1588.504	-34.744061
1588.505	-34.7362923
1588.506	-34.7410131
1588.507	-34.7395162
1588.508	-34.735579
1588.509	-34.7390678
1588.51	-34.7374442
1588.511	-34.7333019
1588.512	-34.7401024
1588.513	-34.7448504
1588.514	-34.7406232
1588.515	-34.7469258
1588.516	-34.7441622
1588.517	-34.7429851
1588.518	-34.7426365
1588.519	-34.7348709
1588.52	-34.7337569
1588.521	-34.7260211
1588.522	-34.7257507
1588.523	-34.7342141
1588.524	-34.7348292
1588.525	-34.737995
1588.526	-34.7435536
1588.527	-34.7448581
1588.528	-34.7478151
1588.529	-34.7501329
1588.53	-34.7521744
1588.531	-34.7558367
1588.532	-34.7551263
1588.533	-34.7498561
1588.534	-34.7498832
1588.535	-34.7442332
1588.536	-34.7457875
1588.537	-34.7481817
1588.538	-34.754602
1588.539	-34.7586418
1588.54	-34.7516314
1588.541	-34.7431185
1588.542	-34.7514655
1588.543	-34.7473838
1588.544	-34.750648
1588.545	-34.7588486
1588.546	-34.7584367
1588.547	-34.7580007
1588.548	-34.7646807
1588.549	-34.7644988
1588.55	-34.7616586
1588.551	-34.7581989
1588.552	-34.767158
1588.553	-34.7650768
1588.554	-34.7622553
1588.555	-34.7548763
1588.556	-34.7601099
1588.557	-34.7654516
1588.558	-34.7695368
1588.559	-34.766914
1588.56	-34.7701213
1588.561	-34.7697693
1588.562	-34.7634123
1588.563	-34.7584521
1588.564	-34.7549098
1588.565	-34.7577483
1588.566	-34.7548077
1588.567	-34.7589112
1588.568	-34.7629075
1588.569	-34.7643286
1588.57	-34.7689175
1588.571	-34.7623816
1588.572	-34.7640478
1588.573	-34.7700313
1588.574	-34.7584313
1588.575	-34.759158
1588.576	-34.75842
1588.577	-34.7426238
1588.578	-34.7512018
1588.579	-34.7578899
1588.58	-34.759533
1588.581	-34.7665686
1588.582	-34.7573624
1588.583	-34.7697491
1588.584	-34.7672627
1588.585	-34.7608639
1588.586	-34.7627443
1588.587	-34.7670212
1588.588	-34.7684799
1588.589	-34.7643802
1588.59	-34.7645237
1588.591	-34.7654179
1588.592	-34.7587144
1588.593	-34.7547343
1588.594	-34.7584159
1588.595	-34.7527635
1588.596	-34.7502942
1588.597	-34.7424389
1588.598	-34.7376156
1588.599	-34.7413162
1588.6	-34.7503435
1588.601	-34.7515707
1588.602	-34.7556525
1588.603	-34.7579444
1588.604	-34.7544405
1588.605	-34.7445749
1588.606	-34.7445067
1588.607	-34.7625238
1588.608	-34.7688588
1588.609	-34.7669715
1588.61	-34.7726372
1588.611	-34.7760419
1588.612	-34.7737094
1588.613	-34.7604995
1588.614	-34.7666759
1588.615	-34.7643662
1588.616	-34.7650891
1588.617	-34.7570902
1588.618	-34.7527992
1588.619	-34.7484477
1588.62	-34.7428247
1588.621	-34.7424326
1588.622	-34.7403187
1588.623	-34.7465653
1588.624	-34.7431982
1588.625	-34.7425117
1588.626	-34.7432699
1588.627	-34.7552086
1588.628	-34.7554118
1588.629	-34.7552682
1588.63	-34.7554182
1588.631	-34.7646219
1588.632	-34.7721856
1588.633	-34.7795327
1588.634	-34.7896597
1588.635	-34.7812086
1588.636	-34.7812725
1588.637	-34.7845743
1588.638	-34.7687421
1588.639	-34.7627281
1588.64	-34.7694296
1588.641	-34.7707483
1588.642	-34.7689933
1588.643	-34.7624647
1588.644	-34.7588216
1588.645	-34.7610617
1588.646	-34.7568406
1588.647	-34.750253
1588.648	-34.7466407
1588.649	-34.7442877
1588.65	-34.7415542
1588.651	-34.7419542
1588.652	-34.7380654
1588.653	-34.7415141
1588.654	-34.7415363
1588.655	-34.7446471
1588.656	-34.7406436
1588.657	-34.7432584
1588.658	-34.7539564
1588.659	-34.758088
1588.66	-34.7539657
1588.661	-34.7581433
1588.662	-34.7560085
1588.663	-34.7632973
1588.664	-34.7623562
1588.665	-34.7500961
1588.666	-34.7443238
1588.667	-34.7371262
1588.668	-34.7525757
1588.669	-34.7502502
1588.67	-34.7512461
1588.671	-34.7376865
1588.672	-34.7356969
1588.673	-34.7291099
1588.674	-34.7349447
1588.675	-34.7323821
1588.676	-34.7412254
1588.677	-34.7402934
1588.678	-34.7404266
1588.679	-34.7424219
1588.68	-34.7424808
1588.681	-34.740589
1588.682	-34.7421718
1588.683	-34.7337807
1588.684	-34.7430303
1588.685	-34.752996
1588.686	-34.7429614
1588.687	-34.7391583
1588.688	-34.7370442
1588.689	-34.7385678
1588.69	-34.7349954
1588.691	-34.7358314
1588.692	-34.7329558
1588.693	-34.7277955
1588.694	-34.7408603
1588.695	-34.7406843
1588.696	-34.7327817
1588.697	-34.7367724
1588.698	-34.7360519
1588.699	-34.7336664
1588.7	-34.7287999
1588.701	-34.7333362
1588.702	-34.7376022
1588.703	-34.7350276
1588.704	-34.7397312
1588.705	-34.7454502
1588.706	-34.7603853
1588.707	-34.7567162
1588.708	-34.7490104
1588.709	-34.7513102
1588.71	-34.7584064
1588.711	-34.7521725
1588.712	-34.7556762
1588.713	-34.7506547
1588.714	-34.7497486
1588.715	-34.7557324
1588.716	-34.7487298
1588.717	-34.7441931
1588.718	-34.7525182
1588.719	-34.7557747
1588.72	-34.7506576
1588.721	-34.7496189
1588.722	-34.7541032
1588.723	-34.7672914
1588.724	-34.7587847
1588.725	-34.7580601
1588.726	-34.7651111
1588.727	-34.7699973
1588.728	-34.7631277
1588.729	-34.7602494
1588.73	-34.7682688
1588.731	-34.7670049
1588.732	-34.7667159
1588.733	-34.7671296
1588.734	-34.7668024
1588.735	-34.7656058
1588.736	-34.7623516
1588.737	-34.7633087
1588.738	-34.7728585
1588.739	-34.7753836
1588.74	-34.7714731
1588.741	-34.7684996
1588.742	-34.7649774
1588.743	-34.7618967
1588.744	-34.7693353
1588.745	-34.7640004
1588.746	-34.7690294
1588.747	-34.7611158
1588.748	-34.7699621
1588.749	-34.7727142
1588.75	-34.7774747
1588.751	-34.7839206
1588.752	-34.7872468
1588.753	-34.7829443
1588.754	-34.780655
1588.755	-34.7732268
1588.756	-34.7731567
1588.757	-34.7712364
1588.758	-34.7752313
1588.759	-34.7698552
1588.76	-34.7713843
1588.761	-34.7724115
1588.762	-34.7790255
1588.763	-34.7678304
1588.764	-34.7599123
1588.765	-34.7525275
1588.766	-34.7660392
1588.767	-34.7688493
1588.768	-34.7612412
1588.769	-34.7672968
1588.77	-34.7638751
1588.771	-34.7759461
1588.772	-34.7880738
1588.773	-34.7917895
1588.774	-34.7895505
1588.775	-34.7856421
1588.776	-34.7817137
1588.777	-34.7846082
1588.778	-34.7805824
1588.779	-34.7825052
1588.78	-34.7813522
1588.781	-34.7848132
1588.782	-34.7736166
1588.783	-34.7733982
1588.784	-34.7681608
1588.785	-34.7643989
1588.786	-34.7648095
1588.787	-34.7661283
1588.788	-34.7690513
1588.789	-34.7620221
1588.79	-34.7577733
1588.791	-34.7511759
1588.792	-34.7511358
1588.793	-34.7368423
1588.794	-34.7432393
1588.795	-34.7364377


==> data/RGain.txt <==
Wavelength	RGain	RGainSterlite
1460	NaN	NaN
1460.05333	NaN	NaN
1460.10667	NaN	NaN
1460.16	NaN	NaN
1460.21333	NaN	NaN
1460.26667	NaN	NaN
1460.32	NaN	NaN
1460.37333	NaN	NaN
1460.42667	NaN	NaN
1460.48	NaN	NaN
1460.53333	NaN	NaN
1460.58667	NaN	NaN
1460.64	NaN	NaN
1460.69333	NaN	NaN
1460.74667	NaN	NaN
1460.8	NaN	NaN
1460.85333	NaN	NaN
1460.90667	NaN	NaN
1460.96	NaN	NaN
1461.01333	NaN	NaN
1461.06667	NaN	NaN
1461.12	NaN	NaN
1461.17333	NaN	NaN
1461.22667	NaN	NaN
1461.28	NaN	NaN
1461.33333	NaN	NaN
1461.38667	NaN	NaN
1461.44	NaN	NaN
1461.49333	NaN	NaN
1461.54667	NaN	NaN
1461.6	NaN	NaN
1461.65333	NaN	NaN
1461.70667	NaN	NaN
1461.76	NaN	NaN
1461.81333	NaN	NaN
1461.86667	NaN	NaN
1461.92	NaN	NaN
1461.97333	NaN	NaN
1462.02667	NaN	NaN
1462.08	NaN	NaN
1462.13333	NaN	NaN
1462.18667	NaN	NaN
1462.24	NaN	NaN
1462.29333	NaN	NaN
1462.34667	NaN	NaN
1462.4	NaN	NaN
1462.45333	NaN	NaN
1462.50667	NaN	NaN
1462.56	NaN	NaN
1462.61333	NaN	NaN
1462.66667	NaN	NaN
1462.72	NaN	NaN
1462.77333	NaN	NaN
1462.82667	NaN	NaN
1462.88	NaN	NaN
1462.93333	NaN	NaN
1462.98667	NaN	NaN
1463.04	NaN	NaN
1463.09333	NaN	NaN
1463.14667	NaN	NaN
1463.2	NaN	NaN
1463.25333	NaN	NaN
1463.30667	NaN	NaN
1463.36	NaN	NaN
1463.41333	NaN	NaN
1463.46667	NaN	NaN
1463.52	NaN	NaN
1463.57333	NaN	NaN
1463.62667	NaN	NaN
1463.68	NaN	NaN
1463.73333	NaN	NaN
1463.78667	NaN	NaN
1463.84	NaN	NaN
1463.89333	NaN	NaN
1463.94667	NaN	NaN
1464	NaN	NaN
1464.05333	NaN	NaN
1464.10667	NaN	NaN
1464.16	NaN	NaN
1464.21333	NaN	NaN
1464.26667	NaN	NaN
1464.32	NaN	NaN
1464.37333	NaN	NaN
1464.42667	NaN	NaN
1464.48	NaN	NaN
1464.53333	NaN	NaN
1464.58667	NaN	NaN
1464.64	NaN	NaN
1464.69333	NaN	NaN
1464.74667	NaN	NaN
1464.8	NaN	NaN
1464.85333	NaN	NaN
1464.90667	NaN	NaN
1464.96	NaN	NaN
1465.01333	NaN	NaN
1465.06667	NaN	NaN
1465.12	NaN	NaN
1465.17333	NaN	NaN
1465.22667	NaN	NaN
1465.28	NaN	NaN
1465.33333	NaN	NaN
1465.38667	NaN	NaN
1465.44	NaN	NaN
1465.49333	NaN	NaN
1465.54667	NaN	NaN
1465.6	NaN	NaN
1465.65333	NaN	NaN
1465.70667	NaN	NaN
1465.76	NaN	NaN
1465.81333	NaN	NaN
1465.86667	NaN	NaN
1465.92	NaN	NaN
1465.97333	NaN	NaN
1466.02667	NaN	NaN
1466.08	NaN	NaN
1466.13333	NaN	NaN
1466.18667	NaN	NaN
1466.24	NaN	NaN
1466.29333	NaN	NaN
1466.34667	NaN	NaN
1466.4	NaN	NaN
1466.45333	NaN	NaN
1466.50667	NaN	NaN
1466.56	NaN	NaN
1466.61333	NaN	NaN
1466.66667	NaN	NaN
1466.72	NaN	NaN
1466.77333	NaN	NaN
1466.82667	NaN	NaN
1466.88	NaN	NaN
1466.93333	NaN	NaN
1466.98667	NaN	NaN
1467.04	NaN	NaN
1467.09333	NaN	NaN
1467.14667	NaN	NaN
1467.2	NaN	NaN
1467.25333	NaN	NaN
1467.30667	NaN	NaN
1467.36	NaN	NaN
1467.41333	NaN	NaN
1467.46667	NaN	NaN
1467.52	NaN	NaN
1467.57333	NaN	NaN
1467.62667	NaN	NaN
1467.68	NaN	NaN
1467.73333	NaN	NaN
1467.78667	NaN	NaN
1467.84	NaN	NaN
1467.89333	NaN	NaN
1467.94667	NaN	NaN
1468	NaN	NaN
1468.05333	NaN	NaN
1468.10667	NaN	NaN
1468.16	NaN	NaN
1468.21333	NaN	NaN
1468.26667	NaN	NaN
1468.32	NaN	NaN
1468.37333	NaN	NaN
1468.42667	NaN	NaN
1468.48	NaN	NaN
1468.53333	NaN	NaN
1468.58667	NaN	NaN
1468.64	NaN	NaN
1468.69333	NaN	NaN
1468.74667	NaN	NaN
1468.8	NaN	NaN
1468.85333	NaN	NaN
1468.90667	NaN	NaN
1468.96	NaN	NaN
1469.01333	NaN	NaN
1469.06667	NaN	NaN
1469.12	NaN	NaN
1469.17333	NaN	NaN
1469.22667	NaN	NaN
1469.28	NaN	NaN
1469.33333	NaN	NaN
1469.38667	NaN	NaN
1469.44	NaN	NaN
1469.49333	NaN	NaN
1469.54667	NaN	NaN
1469.6	NaN	NaN
1469.65333	NaN	NaN
1469.70667	NaN	NaN
1469.76	NaN	NaN
1469.81333	NaN	NaN
1469.86667	NaN	NaN
1469.92	NaN	NaN
1469.97333	NaN	NaN
1470.02667	NaN	NaN
1470.08	NaN	NaN
1470.13333	NaN	NaN
1470.18667	NaN	NaN
1470.24	NaN	NaN
1470.29333	NaN	NaN
1470.34667	NaN	NaN
1470.4	NaN	NaN
1470.45333	NaN	NaN
1470.50667	NaN	NaN
1470.56	NaN	NaN
1470.61333	NaN	NaN
1470.66667	NaN	NaN
1470.72	NaN	NaN
1470.77333	NaN	NaN
1470.82667	NaN	NaN
1470.88	NaN	NaN
1470.93333	NaN	NaN
1470.98667	NaN	NaN
1471.04	NaN	NaN
1471.09333	NaN	NaN
1471.14667	NaN	NaN
1471.2	NaN	NaN
1471.25333	NaN	NaN
1471.30667	NaN	NaN
1471.36	NaN	NaN
1471.41333	NaN	NaN
1471.46667	NaN	NaN
1471.52	NaN	NaN
1471.57333	NaN	NaN
1471.62667	NaN	NaN
1471.68	NaN	NaN
1471.73333	NaN	NaN
1471.78667	NaN	NaN
1471.84	NaN	NaN
1471.89333	NaN	NaN
1471.94667	NaN	NaN
1472	NaN	NaN
1472.05333	NaN	NaN
1472.10667	NaN	NaN
1472.16	NaN	NaN
1472.21333	NaN	NaN
1472.26667	NaN	NaN
1472.32	NaN	NaN
1472.37333	NaN	NaN
1472.42667	NaN	NaN
1472.48	NaN	NaN
1472.53333	NaN	NaN
1472.58667	NaN	NaN
1472.64	NaN	NaN
1472.69333	NaN	NaN
1472.74667	NaN	NaN
1472.8	NaN	NaN
1472.85333	NaN	NaN
1472.90667	NaN	NaN
1472.96	NaN	NaN
1473.01333	NaN	NaN
1473.06667	NaN	NaN
1473.12	NaN	NaN
1473.17333	NaN	NaN
1473.22667	NaN	NaN
1473.28	NaN	NaN
1473.33333	NaN	NaN
1473.38667	NaN	NaN
1473.44	NaN	NaN
1473.49333	NaN	NaN
1473.54667	NaN	NaN
1473.6	NaN	NaN
1473.65333	NaN	NaN
1473.70667	NaN	NaN
1473.76	NaN	NaN
1473.81333	NaN	NaN
1473.86667	NaN	NaN
1473.92	NaN	NaN
1473.97333	NaN	NaN
1474.02667	NaN	NaN
1474.08	NaN	NaN
1474.13333	NaN	NaN
1474.18667	NaN	NaN
1474.24	NaN	NaN
1474.29333	NaN	NaN
1474.34667	NaN	NaN
1474.4	NaN	NaN
1474.45333	NaN	NaN
1474.50667	NaN	NaN
1474.56	NaN	NaN
1474.61333	NaN	NaN
1474.66667	NaN	NaN
1474.72	NaN	NaN
1474.77333	NaN	NaN
1474.82667	NaN	NaN
1474.88	NaN	NaN
1474.93333	NaN	NaN
1474.98667	NaN	NaN
1475.04	NaN	NaN
1475.09333	NaN	NaN
1475.14667	NaN	NaN
1475.2	NaN	NaN
1475.25333	NaN	NaN
1475.30667	NaN	NaN
1475.36	NaN	NaN
1475.41333	NaN	NaN
1475.46667	NaN	NaN
1475.52	NaN	NaN
1475.57333	NaN	NaN
1475.62667	NaN	NaN
1475.68	NaN	NaN
1475.73333	NaN	NaN
1475.78667	NaN	NaN
1475.84	NaN	NaN
1475.89333	NaN	NaN
1475.94667	NaN	NaN
1476	NaN	NaN
1476.05333	NaN	NaN
1476.10667	NaN	NaN
1476.16	NaN	NaN
1476.21333	NaN	NaN
1476.26667	NaN	NaN
1476.32	NaN	NaN
1476.37333	NaN	NaN
1476.42667	NaN	NaN
1476.48	NaN	NaN
1476.53333	NaN	NaN
1476.58667	NaN	NaN
1476.64	NaN	NaN
1476.69333	NaN	NaN
1476.74667	NaN	NaN
1476.8	NaN	NaN
1476.85333	NaN	NaN
1476.90667	NaN	NaN
1476.96	NaN	NaN
1477.01333	NaN	NaN
1477.06667	NaN	NaN
1477.12	NaN	NaN
1477.17333	NaN	NaN
1477.22667	NaN	NaN
1477.28	NaN	NaN
1477.33333	NaN	NaN
1477.38667	NaN	NaN
1477.44	NaN	NaN
1477.49333	NaN	NaN
1477.54667	NaN	NaN
1477.6	NaN	NaN
1477.65333	NaN	NaN
1477.70667	NaN	NaN
1477.76	NaN	NaN
1477.81333	NaN	NaN
1477.86667	NaN	NaN
1477.92	NaN	NaN
1477.97333	NaN	NaN
1478.02667	NaN	NaN
1478.08	NaN	NaN
1478.13333	NaN	NaN
1478.18667	NaN	NaN
1478.24	NaN	NaN
1478.29333	NaN	NaN
1478.34667	NaN	NaN
1478.4	NaN	NaN
1478.45333	NaN	NaN
1478.50667	NaN	NaN
1478.56	NaN	NaN
1478.61333	NaN	NaN
1478.66667	NaN	NaN
1478.72	NaN	NaN
1478.77333	NaN	NaN
1478.82667	NaN	NaN
1478.88	NaN	NaN
1478.93333	NaN	NaN
1478.98667	NaN	NaN
1479.04	NaN	NaN
1479.09333	NaN	NaN
1479.14667	NaN	NaN
1479.2	NaN	NaN
1479.25333	NaN	NaN
1479.30667	NaN	NaN
1479.36	NaN	NaN
1479.41333	NaN	NaN
1479.46667	7.9828079	19.4138187
1479.52	7.9904857	19.4438171
1479.57333	8.0014951	19.4663448
1479.62667	8.0181134	19.440585
1479.68	8.0097603	19.4589197
1479.73333	7.9975389	19.4890854
1479.78667	7.9900333	19.4808415
1479.84	7.9813158	19.4918402
1479.89333	7.981199	19.5050992
1479.94667	7.9821089	19.502687
1480	7.980228	19.4934601
1480.05333	7.9775131	19.5051887
1480.10667	7.98163109999999	19.5362298
1480.16	7.9955519	19.5574747
1480.21333	7.9791658	19.5734232
1480.26667	7.9851357	19.5835211
1480.32	7.9892499	19.5760034
1480.37333	8.0013409	19.5765041
1480.42667	8.01069219999999	19.5717883
1480.48	8.0068837	19.5940736
1480.53333	8.00357200000001	19.5991506
1480.58667	8.0077306	19.6030568
1480.64	8.0212878	19.6049186
1480.69333	8.0092983	19.6351612
1480.74667	8.0186807	19.6351989
1480.8	8.018192	19.6605525
1480.85333	8.011789	19.6550644
1480.90667	8.020043	19.6529279
1480.96	8.0314287	19.6830726
1481.01333	8.0301868	19.7038379
1481.06667	8.0175315	19.7022193
1481.12	8.0205454	19.7020948
1481.17333	8.0020779	19.7046748
1481.22667	8.0175966	19.7191455
1481.28	8.0215426	19.7398949
1481.33333	8.0202276	19.7522566
1481.38667	8.019136	19.7517532
1481.44	8.03487920000001	19.7574462
1481.49333	8.0311246	19.7734267
1481.54667	8.0357965	19.7805963
1481.6	8.0535416	19.7974956
1481.65333	8.047385	19.8289765
1481.70667	8.0260983	19.8535678
1481.76	8.0229799	19.8531463
1481.81333	8.038962	19.8590663
1481.86667	8.0573594	19.8556543
1481.92	8.0396208	19.887566
1481.97333	8.0351065	19.8872402
1482.02667	8.0455598	19.9011838
1482.08	8.0544976	19.9264506
1482.13333	8.063691	19.9164527
1482.18667	8.0548402	19.9285441
1482.24	8.0444371	19.9533007
1482.29333	8.0498831	19.9714377
1482.34667	8.0651989	19.9846707
1482.4	8.078205	19.9833563
1482.45333	8.0791327	19.9976913
1482.50667	8.0714386	20.0219665
1482.56	8.0757739	20.0403682
1482.61333	8.0815342	20.0526457
1482.66667	8.0890134	20.0798794
1482.72	8.10132460000001	20.0877304
1482.77333	8.1110039	20.1119186
1482.82667	8.1073948	20.1388316
1482.88	8.0970336	20.1455346
1482.93333	8.0947584	20.1580118
1482.98667	8.10506460000001	20.1808462
1483.04	8.1149329	20.1940422
1483.09333	8.1116465	20.2127746
1483.14667	8.13422079999999	20.2280209
1483.2	8.1403659	20.2528791
1483.25333	8.1349339	20.2597671
1483.30667	8.1400346	20.2812736
1483.36	8.148184	20.3011993
1483.41333	8.15023489999999	20.3242298
1483.46667	8.1536738	20.3548843
1483.52	8.1572184	20.3825831
1483.57333	8.1788967	20.3868372
1483.62667	8.1783004	20.4198246
1483.68	8.1683438	20.4496669
1483.73333	8.1770159	20.4744829
1483.78667	8.2052096	20.4964683
1483.84	8.2377411	20.493149
1483.89333	8.2305319	20.5253533
1483.94667	8.229237	20.5652591
1484	8.2089234	20.5873672
1484.05333	8.2167751	20.6100758
1484.10667	8.2504943	20.6231695
1484.16	8.2565731	20.6456209
1484.21333	8.2790301	20.6571419
1484.26667	8.2947059	20.6598095
1484.32	8.3019054	20.6925957
1484.37333	8.3025095	20.7182154
1484.42667	8.3169812	20.7484037
1484.48	8.3137126	20.7881726
1484.53333	8.3212694	20.8013261
1484.58667	8.3464494	20.8262112
1484.64	8.3646627	20.8477758
1484.69333	8.3844	20.8751623
1484.74667	8.404377	20.9137519
1484.8	8.4030647	20.9430128
1484.85333	8.3861719	20.975037
1484.90667	8.4020113	20.9934242
1484.96	8.4320956	20.9841856
1485.01333	8.4475577	21.0031805
1485.06667	8.4436595	21.0296855
1485.12	8.4665015	21.071369
1485.17333	8.4916485	21.110529
1485.22667	8.4929492	21.1284998
1485.28	8.4917491	21.1359373
1485.33333	8.4995567	21.1682565
1485.38667	8.5275861	21.1974013
1485.44	8.5403174	21.217523
1485.49333	8.5396386	21.228532
1485.54667	8.545203	21.2583592
1485.6	8.5726437	21.2934988
1485.65333	8.6013421	21.3113356
1485.70667	8.6135895	21.3336775
1485.76	8.6156244	21.3495262
1485.81333	8.6087397	21.3542358
1485.86667	8.623321	21.3740913
1485.92	8.6442979	21.404772
1485.97333	8.6563861	21.4311203
1486.02667	8.6887486	21.4485517
1486.08	8.7127065	21.4529958
1486.13333	8.7087911	21.4697966
1486.18667	8.7035454	21.4977696
1486.24	8.7236648	21.5132092
1486.29333	8.7443147	21.5228252
1486.34667	8.7451072	21.5252707
1486.4	8.7605853	21.5491278
1486.45333	8.7662981	21.5884273
1486.50667	8.7702754	21.5907727
1486.56	8.7676133	21.6003544
1486.61333	8.7702777	21.6113743
1486.66667	8.7849264	21.6074255
1486.72	8.8080089	21.6286483
1486.77333	8.8284871	21.6452997
1486.82667	8.8269474	21.6381265
1486.88	8.8238507	21.6428642
1486.93333	8.8290165	21.6674814
1486.98667	8.8295061	21.6782809
1487.04	8.8384652	21.6675938
1487.09333	8.8445574	21.6630193
1487.14667	8.827135	21.6776763
1487.2	8.8291512	21.6688919
1487.25333	8.8303719	21.662057
1487.30667	8.8476713	21.6669073
1487.36	8.8756089	21.684424
1487.41333	8.8716542	21.7058544
1487.46667	8.8665663	21.7034251
1487.52	8.8489871	21.6977854
1487.57333	8.8457016	21.69257
1487.62667	8.8472442	21.6517281
1487.68	8.8322989	21.6417916
1487.73333	8.8322806	21.6593527
1487.78667	8.8323428	21.6478628
1487.84	8.8451328	21.6517602
1487.89333	8.8460462	21.6522311
1487.94667	8.8362066	21.6330882
1488	8.8354114	21.6211348
1488.05333	8.8269129	21.6143326
1488.10667	8.8129122	21.5831268
1488.16	8.8008125	21.5637468
1488.21333	8.8016283	21.5334705
1488.26667	8.7855296	21.5446742
1488.32	8.7783364	21.5422357
1488.37333	8.7716931	21.5282907
1488.42667	8.75758	21.5410169
1488.48	8.7631853	21.5101864
1488.53333	8.7490634	21.4769778
1488.58667	8.7301048	21.472663
1488.64	8.7083843	21.4677342
1488.69333	8.6952413	21.4526966
1488.74667	8.6837222	21.4195117
1488.8	8.6822496	21.3837158
1488.85333	8.6751064	21.383531
1488.90667	8.66601	21.3557301
1488.96	8.6484999	21.3292804
1489.01333	8.6369463	21.2952453
1489.06667	8.606434	21.2635824
1489.12	8.5948525	21.2485009
1489.17333	8.573382	21.2307231
1489.22667	8.5730419	21.1944656
1489.28	8.5562907	21.1890548
1489.33333	8.5285981	21.1720411
1489.38667	8.5169487	21.1413518
1489.44	8.5027066	21.113449
1489.49333	8.4881742	21.1119583
1489.54667	8.4575278	21.0984416
1489.6	8.461718	21.0605925
1489.65333	8.4576435	21.0072435
1489.70667	8.4325136	20.9749839
1489.76	8.4063623	20.9400677
1489.81333	8.382941	20.9156929
1489.86667	8.3782465	20.8838637
1489.92	8.389011	20.8395086
1489.97333	8.3649294	20.8215619
1490.02667	8.3384565	20.7894215
1490.08	8.3272156	20.7764696
1490.13333	8.3151443	20.7592214
1490.18667	8.2965804	20.7198354
1490.24	8.2811584	20.691368
1490.29333	8.2751832	20.6771858
1490.34667	8.2576693	20.6435642
1490.4	8.2397211	20.6284717
1490.45333	8.2190819	20.6046099
1490.50667	8.2052257	20.5566715
1490.56	8.19357	20.5087923
1490.61333	8.160207	20.464583
1490.66667	8.1432298	20.4659595
1490.72	8.1331595	20.4398654
1490.77333	8.130392	20.3926209
1490.82667	8.1129927	20.3671778
1490.88	8.0993616	20.3249265
1490.93333	8.0835696	20.2993172
1490.98667	8.0455811	20.2955899
1491.04	8.0108959	20.2729891
1491.09333	8.0019941	20.2517517
1491.14667	8.003949	20.221348
1491.2	8.0006793	20.1600617
1491.25333	7.985237	20.1311691
1491.30667	7.9522526	20.106885
1491.36	7.9299858	20.0771064
1491.41333	7.9249926	20.0412767
1491.46667	7.921152	20.0023722
1491.52	7.8988834	19.9795285
1491.57333	7.9149876	19.9650082
1491.62667	7.8995824	19.9480319
1491.68	7.872326	19.9245843
1491.73333	7.8672092	19.891544
1491.78667	7.8585489	19.841754
1491.84	7.8400763	19.8245576
1491.89333	7.8286075	19.8110402
1491.94667	7.8086596	19.7879117
1492	7.7782978	19.7528035
1492.05333	7.7553828	19.7151382
1492.10667	7.7453538	19.7146986
1492.16	7.74837	19.6855493
1492.21333	7.731108	19.6413604
1492.26667	7.7098939	19.6306023
1492.32	7.7110324	19.6162664
1492.37333	7.6988302	19.5922117
1492.42667	7.6926715	19.559702
1492.48	7.6648234	19.5527763
1492.53333	7.6462826	19.5280389
1492.58667	7.6322172	19.4819689
1492.64	7.6204861	19.4655691
1492.69333	7.6362581	19.4612988
1492.74667	7.6331382	19.4439568
1492.8	7.6127131	19.4139865
1492.85333	7.5776139	19.399782
1492.90667	7.5618586	19.3794505
1492.96	7.5640904	19.365485
1493.01333	7.5767849	19.3475226
1493.06667	7.5585893	19.317751
1493.12	7.5373638	19.2922196
1493.17333	7.5340655	19.262704
1493.22667	7.5246788	19.244097
1493.28	7.5148595	19.2469137
1493.33333	7.5088171	19.2352241
1493.38667	7.4864386	19.2134742
1493.44	7.4657585	19.1989119
1493.49333	7.4675972	19.1928927
1493.54667	7.4682856	19.1773983
1493.6	7.4765467	19.166818
1493.65333	7.4614947	19.1560212
1493.70667	7.4514225	19.1576856
1493.76	7.4550503	19.1360199
1493.81333	7.4544585	19.1309974
1493.86667	7.4328122	19.1188308
1493.92	7.4376299	19.0902551
1493.97333	7.4328682	19.0726282
1494.02667	7.4092951	19.0518163
1494.08	7.3952425	19.0562574
1494.13333	7.3779229	19.0603773
1494.18667	7.3823026	19.0519263
1494.24	7.3913972	19.0434645
1494.29333	7.395093	19.0213649
1494.34667	7.3732304	18.9963999
1494.4	7.3483958	18.9855586
1494.45333	7.3429502	18.9787443
1494.50667	7.3433504	18.9718086
1494.56	7.3222383	18.964303
1494.61333	7.3101606	18.9515092
1494.66667	7.2996412	18.9471555
1494.72	7.3036611	18.9550756
1494.77333	7.3073396	18.9467024
1494.82667	7.3125454	18.9314234
1494.88	7.3129252	18.9161261
1494.93333	7.3098279	18.9151042
1494.98667	7.2984032	18.921595
1495.04	7.2770545	18.9260356
1495.09333	7.2786515	18.9110027
1495.14667	7.286132	18.9057388
1495.2	7.2693619	18.8922852
1495.25333	7.261719	18.8958423
1495.30667	7.2630391	18.8797719
1495.36	7.2590177	18.8641175
1495.41333	7.2593543	18.8720643
1495.46667	7.2434149	18.8695262
1495.52	7.2391234	18.8907443
1495.57333	7.2376301	18.8892499
1495.62667	7.2414423	18.8714353
1495.68	7.2227645	18.8922811
1495.73333	7.2223931	18.8780075
1495.78667	7.2254803	18.8802384
1495.84	7.2134147	18.8787626
1495.89333	7.206578	18.8960592
1495.94667	7.1979494	18.8876536
1496	7.1868218	18.8834716
1496.05333	7.1962871	18.8659105
1496.10667	7.2121561	18.8643782
1496.16	7.2147396	18.8542062
1496.21333	7.199882	18.8516188
1496.26667	7.1832747	18.8452031
1496.32	7.183934	18.8304772
1496.37333	7.1760159	18.8437581
1496.42667	7.1741046	18.8554555
1496.48	7.1946454	18.8705518
1496.53333	7.1954593	18.8822827
1496.58667	7.1581786	18.8729869
1496.64	7.1417722	18.869321
1496.69333	7.1443484	18.8568189
1496.74667	7.148061	18.8323734
1496.8	7.1548249	18.8573362
1496.85333	7.1578997	18.8558734
1496.90667	7.146779	18.8541707
1496.96	7.1454228	18.8799352
1497.01333	7.1403392	18.8746302
1497.06667	7.1288096	18.8786662
1497.12	7.1239725	18.8828916
1497.17333	7.1413269	18.8634743
1497.22667	7.1449043	18.8643958
1497.28	7.1402311	18.8673215
1497.33333	7.143425	18.8595968
1497.38667	7.1402721	18.8809836
1497.44	7.1314674	18.8956244
1497.49333	7.1180106	18.8811588
1497.54667	7.1025934	18.8729426
1497.6	7.0969202	18.8614764
1497.65333	7.0949555	18.8755656
1497.70667	7.0994553	18.8932873
1497.76	7.112593	18.8730258
1497.81333	7.1056697	18.8576042
1497.86667	7.0935971	18.8736786
1497.92	7.0835008	18.850878
1497.97333	7.064988	18.8630378
1498.02667	7.0623998	18.8893678
1498.08	7.0737786	18.9074109
1498.13333	7.0910433	18.9147317
1498.18667	7.0850304	18.8848851
1498.24	7.069453	18.8714434
1498.29333	7.0622163	18.8807553
1498.34667	7.0597065	18.8959047
1498.4	7.0539298	18.9139642
1498.45333	7.0543217	18.9055592
1498.50667	7.0554331	18.8952227
1498.56	7.0386757	18.8946634
1498.61333	7.052789	18.8907482
1498.66667	7.0393709	18.8820622
1498.72	7.0273112	18.8825198
1498.77333	7.0260647	18.8877714
1498.82667	7.0141731	18.9165595
1498.88	7.0150644	18.9121488
1498.93333	7.0180194	18.9050299
1498.98667	7.0226808	18.9146378
1499.04	7.0206494	18.8987987
1499.09333	7.0024484	18.9128942
1499.14667	6.9917714	18.9265727
1499.2	6.9802527	18.9193734
1499.25333	6.9711965	18.9133043
1499.30667	6.9807999	18.8922378
1499.36	7.0045984	18.8803018
1499.41333	7.0090178	18.8889877
1499.46667	6.9972443	18.8774422
1499.52	6.9927764	18.8928692
1499.57333	6.9759805	18.8967923
1499.62667	6.9559811	18.8869092
1499.68	6.9591694	18.8832474
1499.73333	6.9581402	18.9138867
1499.78667	6.9644383	18.9259192
1499.84	6.9516887	18.9246758
1499.89333	6.9318989	18.9126256
1499.94667	6.9404572	18.8973987
1500	6.9240813	18.8942082
1500.05333	6.9101897	18.880917
1500.10667	6.90578	18.8899919
1500.16	6.9071403	18.8966631
1500.21333	6.9251515	18.9084714
1500.26667	6.9210267	18.9358446
1500.32	6.9249493	18.9255358
1500.37333	6.9225478	18.9177846
1500.42667	6.8992964	18.9130611
1500.48	6.9001814	18.9165593
1500.53333	6.8904729	18.9174412
1500.58667	6.8720057	18.9110234
1500.64	6.8661389	18.9044084
1500.69333	6.8503358	18.918138
1500.74667	6.8543416	18.9154621
1500.8	6.8548696	18.9187009
1500.85333	6.8490173	18.9448381
1500.90667	6.8366262	18.9455423
1500.96	6.8249805	18.933931
1501.01333	6.8325374	18.9334308
1501.06667	6.8315061	18.9120272
1501.12	6.8260251	18.9153046
1501.17333	6.8246353	18.913268
1501.22667	6.8082022	18.9121099
1501.28	6.800932	18.9278041
1501.33333	6.7988212	18.9220092
1501.38667	6.7997617	18.9099158
1501.44	6.7995913	18.9062173
1501.49333	6.756397	18.9053156
1501.54667	6.7499372	18.918537
1501.6	6.781017	18.9112513
1501.65333	6.7750008	18.9017026
1501.70667	6.7714	18.9097423
1501.76	6.7406589	18.9067528
1501.81333	6.7364135	18.9138274
1501.86667	6.7374698	18.9440755
1501.92	6.73132	18.9361998
1501.97333	6.7282677	18.9413257
1502.02667	6.7228316	18.9580772
1502.08	6.7113808	18.9461124
1502.13333	6.7163933	18.9365087
1502.18667	6.7353618	18.9309073
1502.24	6.7219226	18.9305796
1502.29333	6.7255498	18.9388823
1502.34667	6.6948445	18.9256518
1502.4	6.678355	18.9442624
1502.45333	6.6838128	18.947722
1502.50667	6.6611817	18.9462447
1502.56	6.6643816	18.9437844
1502.61333	6.6463374	18.9584407
1502.66667	6.6321104	18.9390266
1502.72	6.6312473	18.9463667
1502.77333	6.6183406	18.9433244
1502.82667	6.6040807	18.9527189
1502.88	6.6101108	18.9934463
1502.93333	6.6220378	18.9916119
1502.98667	6.5932066	18.9791716
1503.04	6.5915842	18.9735204
1503.09333	6.6157444	18.9700558
1503.14667	6.5872207	18.9710293
1503.2	6.5665395	18.967586
1503.25333	6.5703627	18.9633332
1503.30667	6.5499922	18.9783651
1503.36	6.5430513	18.9677299
1503.41333	6.5436702	18.9670195
1503.46667	6.5329865	18.9801758
1503.52	6.5269155	18.9812367
1503.57333	6.5107955	18.9781274
1503.62667	6.49880080000001	18.9917599
1503.68	6.496777	18.9928316
1503.73333	6.4864908	18.9977615
1503.78667	6.5024766	19.0056478
1503.84	6.487825	19.0280487
1503.89333	6.4824787	19.0291891
1503.94667	6.4746163	19.0058597
1504	6.4438322	19.0104555
1504.05333	6.4253803	19.0224511
1504.10667	6.4139342	19.0321366
1504.16	6.4072093	19.0451331
1504.21333	6.4193202	19.0459683
1504.26667	6.4171711	19.0640634
1504.32	6.4156957	19.0892545
1504.37333	6.407642	19.0923487
1504.42667	6.3988925	19.1019741
1504.48	6.3914756	19.113446
1504.53333	6.3902022	19.1073839
1504.58667	6.3842177	19.1257861
1504.64	6.3736256	19.1524834
1504.69333	6.3663112	19.1296919
1504.74667	6.3844739	19.1326152
1504.8	6.3778088	19.1516938
1504.85333	6.3607233	19.1673671
1504.90667	6.3353819	19.1948798
1504.96	6.3293223	19.1698038
1505.01333	6.3464788	19.1841838
1505.06667	6.3560898	19.2146465
1505.12	6.3428122	19.2307978
1505.17333	6.3251584	19.2485551
1505.22667	6.3212447	19.2467423
1505.28	6.3132346	19.2835918
1505.33333	6.3018063	19.2952751
1505.38667	6.2858375	19.3002585
1505.44	6.3107953	19.2939215
1505.49333	6.3107076	19.3157138
1505.54667	6.3042117	19.3256718
1505.6	6.2902904	19.3501943
1505.65333	6.2855876	19.3818828
1505.70667	6.3044348	19.3928817
1505.76	6.2957499	19.4124714
1505.81333	6.3095081	19.418883
1505.86667	6.3095532	19.4266969
1505.92	6.3198941	19.4470816
1505.97333	6.3065687	19.4587268
1506.02667	6.2967976	19.4862415
1506.08	6.28424	19.5080042
1506.13333	6.2963623	19.5113795
1506.18667	6.3120117	19.5419552
1506.24	6.3222295	19.5515908
1506.29333	6.3121635	19.5696766
1506.34667	6.3014036	19.6038349
1506.4	6.3019794	19.6006217
1506.45333	6.3095761	19.6083641
1506.50667	6.3172248	19.6232143
1506.56	6.3371065	19.6237028
1506.61333	6.3439309	19.6505173
1506.66667	6.3432179	19.6920869
1506.72	6.3624417	19.7124556
1506.77333	6.3577699	19.7355055
1506.82667	6.3715896	19.7585886
1506.88	6.3470863	19.7648533
1506.93333	6.3617502	19.7740572
1506.98667	6.3998798	19.7821421
1507.04	6.414244	19.820467
1507.09333	6.4153478	19.8315624
1507.14667	6.4239256	19.8479606
1507.2	6.4137188	19.8619228
1507.25333	6.4324885	19.87937
1507.30667	6.4287504	19.8918644
1507.36	6.4360158	19.9462223
1507.41333	6.4572405	19.962611
1507.46667	6.4544964	19.9643957
1507.52	6.4543157	19.9873142
1507.57333	6.4775546	20.0129544
1507.62667	6.4972251	20.03652
1507.68	6.5066078	20.0543616
1507.73333	6.5224237	20.0586826
1507.78667	6.5322041	20.053184
1507.84	6.5418419	20.0760385
1507.89333	6.5470223	20.0928963
1507.94667	6.5595673	20.1121919
1508	6.5468263	20.1239812
1508.05333	6.5685081	20.1337518
1508.10667	6.5936231	20.154207
1508.16	6.5929381	20.1472949
1508.21333	6.5975608	20.1674557
1508.26667	6.6087622	20.1822237
1508.32	6.6029852	20.1920734
1508.37333	6.6191186	20.2116674
1508.42667	6.650456	20.2173195
1508.48	6.6665994	20.2247606
1508.53333	6.6781838	20.241916
1508.58667	6.6706371	20.2680544
1508.64	6.671242	20.2869652
1508.69333	6.674292	20.2826718
1508.74667	6.6813919	20.2711848
1508.8	6.6746167	20.2996057
1508.85333	6.690991	20.313185
1508.90667	6.6991893	20.298916
1508.96	6.6939344	20.3050024
1509.01333	6.6922436	20.3110653
1509.06667	6.6952906	20.3231899
1509.12	6.6933601	20.3245717
1509.17333	6.7068293	20.325164
1509.22667	6.7093056	20.3307369
1509.28	6.6888219	20.3400993
1509.33333	6.6850193	20.3448447
1509.38667	6.6847238	20.3331701
1509.44	6.6813717	20.3314171
1509.49333	6.6772162	20.324366
1509.54667	6.6742302	20.3252539
1509.6	6.66521	20.3372687
1509.65333	6.6491574	20.3212497
1509.70667	6.643109	20.3296843
1509.76	6.627922	20.3266723
1509.81333	6.6065012	20.3109411
1509.86667	6.6127863	20.2851209
1509.92	6.6093389	20.2816269
1509.97333	6.5953691	20.3025975
1510.02667	6.5688014	20.2871271
1510.08	6.5448197	20.2589931
1510.13333	6.5458904	20.2603607
1510.18667	6.5314125	20.2326598
1510.24	6.5244185	20.2354938
1510.29333	6.5241015	20.2259358
1510.34667	6.509624	20.2049367
1510.4	6.4878335	20.2094785
1510.45333	6.4594387	20.2149546
1510.50667	6.4340023	20.1965755
1510.56	6.421394	20.1640483
1510.61333	6.3855831	20.152965
1510.66667	6.3489008	20.1338698
1510.72	6.3288417	20.1156205
1510.77333	6.3212146	20.0943943
1510.82667	6.299538	20.0781218
1510.88	6.2691612	20.0606131
1510.93333	6.2356111	20.0245444
1510.98667	6.2118465	20.0015873
1511.04	6.1961772	20.0013218
1511.09333	6.1632238	19.9963721
1511.14667	6.1417489	19.977422
1511.2	6.1193366	19.9626415
1511.25333	6.0812874	19.9342408
1511.30667	6.0457627	19.9120042
1511.36	6.0231185	19.8802411
1511.41333	6.0154448	19.8460921
1511.46667	5.9778104	19.8262125
1511.52	5.9339513	19.7898802
1511.57333	5.8996981	19.7667625
1511.62667	5.8635863	19.7451085
1511.68	5.8312566	19.7165645
1511.73333	5.8103021	19.6949013
1511.78667	5.7792944	19.66771
1511.84	5.7475205	19.6369022
1511.89333	5.7119191	19.6147795
1511.94667	5.667875	19.5650502
1512	5.6386576	19.5420215
1512.05333	5.6125282	19.526529
1512.10667	5.5845876	19.4833041
1512.16	5.5306212	19.4532675
1512.21333	5.5069541	19.4261244
1512.26667	5.4650297	19.3867924
1512.32	5.4230655	19.3616809
1512.37333	5.3965927	19.3105608
1512.42667	5.3721503	19.2693853
1512.48	5.331846	19.2538016
1512.53333	5.2962847	19.2084633
1512.58667	5.2784019	19.1693719
1512.64	5.2336188	19.1366408
1512.69333	5.2038563	19.1068334
1512.74667	5.1567378	19.077636
1512.8	5.1243023	19.0283522
1512.85333	5.1125799	18.9873509
1512.90667	5.0827245	18.9564208
1512.96	5.0423634	18.912518
1513.01333	5.0002124	18.8629742
1513.06667	4.9577236	18.8209381
1513.12	4.9256931	18.775736
1513.17333	4.9014101	18.7416453
1513.22667	4.8788366	18.6906529
1513.28	4.8218147	18.6440353
1513.33333	4.7806414	18.6164955
1513.38667	4.7471583	18.5682124
1513.44	4.7086292	18.5248229
1513.49333	4.6772096	18.5054007
1513.54667	4.636784	18.467863
1513.6	4.6134346	18.4393825
1513.65333	4.5987896	18.4086738
1513.70667	4.568322	18.3520818
1513.76	4.5309295	18.3008615
1513.81333	4.4826963	18.2796189
1513.86667	4.4470446	18.2432814
1513.92	4.4142242	18.1869882
1513.97333	4.3680087	18.1458696
1514.02667	4.344615	18.1128466
1514.08	4.3031272	18.0904093
1514.13333	4.2916286	18.0331952
1514.18667	4.2684484	17.9820816
1514.24	4.2468587	17.9530669
1514.29333	4.2165196	17.9069422
1514.34667	4.1857469	17.8819262
1514.4	4.1564907	17.8467353
1514.45333	4.1224152	17.8076669
1514.50667	4.0904781	17.7772008
1514.56	4.0643519	17.7463404
1514.61333	4.0387363	17.6920735
1514.66667	4.000542	17.6597975
1514.72	3.9716983	17.6280495
1514.77333	3.9468989	17.5829027
1514.82667	3.9257055	17.5464407
1514.88	3.8803588	17.4969678
1514.93333	3.8452516	17.4826605
1514.98667	3.8319032	17.4467729
1515.04	3.8065383	17.3877024
1515.09333	3.778875	17.3633339
1515.14667	3.7341015	17.3412648
1515.2	3.7120616	17.298316
1515.25333	3.6926219	17.2728306
1515.30667	3.668292	17.2337864
1515.36	3.6438231	17.1895654
1515.41333	3.620661	17.1634389
1515.46667	3.5876992	17.1357075
1515.52	3.5677308	17.1053156
1515.57333	3.5439471	17.0698587
1515.62667	3.5176105	17.0392441
1515.68	3.4941094	17.0159302
1515.73333	3.464415	16.988656
1515.78667	3.4260665	16.9566419
1515.84	3.4260479	16.9342474
1515.89333	3.4071332	16.9004119
1515.94667	3.3828428	16.8797529
1516	3.3628242	16.8563433
1516.05333	3.3422202	16.8165568
1516.10667	3.3290854	16.7887133
1516.16	3.3080391	16.7655252
1516.21333	3.2771349	16.7293999
1516.26667	3.2477896	16.6950701
1516.32	3.2295997	16.6681042
1516.37333	3.2031002	16.6425594
1516.42667	3.1833123	16.6239388
1516.48	3.1750281	16.6005797
1516.53333	3.1629621	16.5741091
1516.58667	3.1503906	16.5638945
1516.64	3.1150299	16.5339171
1516.69333	3.0953702	16.5170488
1516.74667	3.0691858	16.4947863
1516.8	3.0555347	16.4693478
1516.85333	3.0382645	16.4485955
1516.90667	3.0370789	16.4408104
1516.96	3.0268874	16.4094915
1517.01333	3.0072312	16.3847146
1517.06667	2.9922892	16.3650659
1517.12	2.959193	16.3344273
1517.17333	2.9332362	16.3244112
1517.22667	2.9317626	16.2996968
1517.28	2.9283916	16.2867326
1517.33333	2.9097278	16.2765293
1517.38667	2.8819919	16.2525363
1517.44	2.8624649	16.2419495
1517.49333	2.8557747	16.2213592
1517.54667	2.8398072	16.1881774
1517.6	2.8361648	16.1942229
1517.65333	2.8195339	16.1686495
1517.70667	2.8052494	16.1402926
1517.76	2.7988781	16.1334204
1517.81333	2.7936427	16.111641
1517.86667	2.7707498	16.0939989
1517.92	2.7567431	16.0828525
1517.97333	2.7550659	16.0599335
1518.02667	2.7332543	16.0490204
1518.08	2.7249116	16.0351566
1518.13333	2.7203861	16.0146283
1518.18667	2.6988131	16.0046799
1518.24	2.6831774	15.9982939
1518.29333	2.6799193	15.9834654
1518.34667	2.6713581	15.9797027
1518.4	2.6585937	15.9534544
1518.45333	2.6409777	15.9352562
1518.50667	2.6222424	15.9260964
1518.56	2.6179934	15.9043107
1518.61333	2.6139894	15.894517
1518.66667	2.5926866	15.8938272
1518.72	2.5787266	15.8721928
1518.77333	2.5766947	15.8684578
1518.82667	2.5844818	15.8563008
1518.88	2.5574215	15.8450758
1518.93333	2.5515175	15.8271778
1518.98667	2.53559	15.8069981
1519.04	2.5132211	15.8011504
1519.09333	2.517634	15.7990361
1519.14667	2.5190743	15.7776307
1519.2	2.5063459	15.7542485
1519.25333	2.4963984	15.7512549
1519.30667	2.4853102	15.743758
1519.36	2.478484	15.745109
1519.41333	2.4761506	15.7309767
1519.46667	2.4683257	15.7098043
1519.52	2.4509986	15.7126437
1519.57333	2.4537947	15.6875612
1519.62667	2.441639	15.6782063
1519.68	2.4329353	15.677914
1519.73333	2.4196027	15.6520905
1519.78667	2.4121563	15.6489953
1519.84	2.4073945	15.6419704
1519.89333	2.4070134	15.6156948
1519.94667	2.4020867	15.6083684
1520	2.3838201	15.5982402
1520.05333	2.3851241	15.5802173
1520.10667	2.3722556	15.5801639
1520.16	2.3605265	15.5829674
1520.21333	2.3540854	15.5560169
1520.26667	2.3446859	15.558888
1520.32	2.342926	15.5470963
1520.37333	2.3304796	15.5278245
1520.42667	2.3289015	15.5183503
1520.48	2.3259603	15.5075742
1520.53333	2.3107571	15.5024121
1520.58667	2.3040817	15.50548
1520.64	2.3056191	15.4852421
1520.69333	2.2877568	15.4675022
1520.74667	2.2946052	15.4601758
1520.8	2.3013573	15.4511863
1520.85333	2.2876299	15.4497934
1520.90667	2.283407	15.4327149
1520.96	2.2724432	15.4158952
1521.01333	2.2658042	15.4050964
1521.06667	2.2602105	15.391802
1521.12	2.24815	15.3723538
1521.17333	2.2334672	15.3820126
1521.22667	2.2165035	15.3677353
1521.28	2.2237482	15.3524996
1521.33333	2.2290736	15.3307657
1521.38667	2.2220654	15.3222805
1521.44	2.217759	15.3265821
1521.49333	2.2074921	15.3158569
1521.54667	2.1951128	15.3068504
1521.6	2.192311	15.2947775
1521.65333	2.1881516	15.2927735
1521.70667	2.1848278	15.2682075
1521.76	2.1889082	15.2563852
1521.81333	2.1773781	15.2496287
1521.86667	2.1858132	15.2235062
1521.92	2.1799681	15.2182007
1521.97333	2.1729243	15.2111314
1522.02667	2.1465144	15.2058548
1522.08	2.1416706	15.1888731
1522.13333	2.1480281	15.1749998
1522.18667	2.1522483	15.1753142
1522.24	2.1622552	15.1566417
1522.29333	2.1372835	15.1543467
1522.34667	2.1329006	15.141884
1522.4	2.1222967	15.117791
1522.45333	2.1290448	15.1133025
1522.50667	2.1165795	15.1118825
1522.56	2.1180896	15.0819207
1522.61333	2.1015135	15.0727342
1522.66667	2.0951474	15.0671594
1522.72	2.1016965	15.0509419
1522.77333	2.1031004	15.0509375
1522.82667	2.1121291	15.0405255
1522.88	2.1005157	15.0196705
1522.93333	2.094878	15.0075274
1522.98667	2.0788996	14.9955574
1523.04	2.0731202	14.9750564
1523.09333	2.064704	14.9659108
1523.14667	2.0635972	14.9550123
1523.2	2.0740167	14.9453191
1523.25333	2.0677405	14.9386851
1523.30667	2.0679471	14.928923
1523.36	2.0715109	14.9101172
1523.41333	2.0639318	14.9001504
1523.46667	2.0542661	14.8881771
1523.52	2.0423002	14.8928998
1523.57333	2.0431453	14.8792043
1523.62667	2.0446381	14.8634417
1523.68	2.0431637	14.8433572
1523.73333	2.0342826	14.8316075
1523.78667	2.0247561	14.8053366
1523.84	2.0152443	14.8040838
1523.89333	2.0242929	14.79448
1523.94667	2.0255936	14.7827051
1524	2.0247672	14.79341
1524.05333	2.0118326	14.7798833
1524.10667	2.0114594	14.766703
1524.16	2.0086309	14.7375757
1524.21333	2.0072229	14.7161553
1524.26667	2.0175757	14.722346
1524.32	2.0329324	14.7269815
1524.37333	2.0219722	14.7127104
1524.42667	2.0142347	14.6935092
1524.48	2.0111077	14.7070743
1524.53333	1.9934965	14.6854912
1524.58667	2.004342	14.674237
1524.64	2.0220564	14.6428594
1524.69333	2.0098015	14.6182596
1524.74667	2.0082403	14.6143162
1524.8	2.0125955	14.6071141
1524.85333	2.0047708	14.6091801
1524.90667	2.01835	14.5936024
1524.96	2.0252895	14.5574487
1525.01333	2.0204682	14.565812
1525.06667	2.0193699	14.5620462
1525.12	2.0167819	14.5594447
1525.17333	2.0240623	14.5438531
1525.22667	2.017668	14.5239533
1525.28	1.9990197	14.5105428
1525.33333	2.0019667	14.5055308
1525.38667	2.0114257	14.4971493
1525.44	2.0416168	14.4928494
1525.49333	2.0538988	14.5006493
1525.54667	2.0499845	14.322407
1525.6	NaN	NaN
1525.65333	NaN	NaN
1525.70667	NaN	NaN
1525.76	NaN	NaN
1525.81333	NaN	NaN
1525.86667	NaN	NaN
1525.92	NaN	NaN
1525.97333	NaN	NaN
1526.02667	NaN	NaN
1526.08	NaN	NaN
1526.13333	NaN	NaN
1526.18667	NaN	NaN
1526.24	NaN	NaN
1526.29333	NaN	NaN
1526.34667	NaN	NaN
1526.4	NaN	NaN
1526.45333	NaN	NaN
1526.50667	NaN	NaN
1526.56	NaN	NaN
1526.61333	NaN	NaN
1526.66667	NaN	NaN
1526.72	NaN	NaN
1526.77333	NaN	NaN
1526.82667	NaN	NaN
1526.88	NaN	NaN
1526.93333	NaN	NaN
1526.98667	NaN	NaN
1527.04	NaN	NaN
1527.09333	NaN	NaN
1527.14667	NaN	NaN
1527.2	NaN	NaN
1527.25333	NaN	NaN
1527.30667	NaN	NaN
1527.36	NaN	NaN
1527.41333	NaN	NaN
1527.46667	NaN	NaN
1527.52	NaN	NaN
1527.57333	NaN	NaN
1527.62667	NaN	NaN
1527.68	NaN	NaN
1527.73333	NaN	NaN
1527.78667	NaN	NaN
1527.84	NaN	NaN
1527.89333	NaN	NaN
1527.94667	NaN	NaN
1528	NaN	NaN
1528.05333	NaN	NaN
1528.10667	NaN	NaN
1528.16	NaN	NaN
1528.21333	NaN	NaN
1528.26667	NaN	NaN
1528.32	NaN	NaN
1528.37333	NaN	NaN
1528.42667	NaN	NaN
1528.48	NaN	NaN
1528.53333	NaN	NaN
1528.58667	NaN	NaN
1528.64	NaN	NaN
1528.69333	NaN	NaN
1528.74667	NaN	NaN
1528.8	NaN	NaN
1528.85333	NaN	NaN
1528.90667	NaN	NaN
1528.96	NaN	NaN
1529.01333	NaN	NaN
1529.06667	NaN	NaN
1529.12	NaN	NaN
1529.17333	NaN	NaN
1529.22667	NaN	NaN
1529.28	NaN	NaN
1529.33333	NaN	NaN
1529.38667	NaN	NaN
1529.44	NaN	NaN
1529.49333	NaN	NaN
1529.54667	NaN	NaN
1529.6	NaN	NaN
1529.65333	NaN	NaN
1529.70667	NaN	NaN
1529.76	NaN	NaN
1529.81333	NaN	NaN
1529.86667	NaN	NaN
1529.92	NaN	NaN
1529.97333	NaN	NaN
1530.02667	NaN	NaN
1530.08	NaN	NaN
1530.13333	NaN	NaN
1530.18667	NaN	NaN
1530.24	NaN	NaN
1530.29333	NaN	NaN
1530.34667	NaN	NaN
1530.4	NaN	NaN
1530.45333	NaN	NaN
1530.50667	NaN	NaN
1530.56	NaN	NaN
1530.61333	NaN	NaN
1530.66667	NaN	NaN
1530.72	NaN	NaN
1530.77333	NaN	NaN
1530.82667	NaN	NaN
1530.88	NaN	NaN
1530.93333	NaN	NaN
1530.98667	NaN	NaN
1531.04	NaN	NaN
1531.09333	NaN	NaN
1531.14667	NaN	NaN
1531.2	NaN	NaN
1531.25333	2.4957684	15.1321839
1531.30667	2.4952304	15.1502364
1531.36	2.5082403	15.1597422
1531.41333	2.5081443	15.1697071
1531.46667	2.5105355	15.1723024
1531.52	2.5077701	15.1667398
1531.57333	2.5100602	15.1616793
1531.62667	2.5162054	15.1518351
1531.68	2.5325448	15.1271597
1531.73333	2.536974	15.1440067
1531.78667	2.5272571	15.1666053
1531.84	2.535255	15.1780838
1531.89333	2.5354435	15.2026819
1531.94667	2.5456416	15.2116335
1532	2.5546955	15.1914711
1532.05333	2.5618814	15.1944844
1532.10667	2.5632203	15.1551049
1532.16	2.56257	15.1455764
1532.21333	2.5697667	15.1513105
1532.26667	2.5763766	15.1348347
1532.32	2.5736395	15.1253526
1532.37333	2.5851425	15.120944
1532.42667	2.5861491	15.1217569
1532.48	2.5840934	15.1212309
1532.53333	2.5975431	15.1088625
1532.58667	2.6063532	15.0825105
1532.64	2.6194216	15.0642367
1532.69333	2.6197342	15.056589
1532.74667	2.6051791	15.0555319
1532.8	2.5920241	15.0320414
1532.85333	2.6034077	15.0061241
1532.90667	2.619978	15.0126107
1532.96	2.6257332	14.99821
1533.01333	2.6313746	14.9592879
1533.06667	2.630104	14.9540094
1533.12	2.6304415	14.9509003
1533.17333	2.6358602	14.9021553
1533.22667	2.6304058	14.8654816
1533.28	2.6325315	14.8471984
1533.33333	2.6385348	14.8356143
1533.38667	2.6578642	14.8019189
1533.44	2.646347	14.7681194
1533.49333	2.6626681	14.735257
1533.54667	2.6729532	14.728609
1533.6	2.6857467	14.6971313
1533.65333	2.6876111	14.6506286
1533.70667	2.7008582	14.6321236
1533.76	2.6956643	14.5904815
1533.81333	2.6862008	14.5407564
1533.86667	2.6937849	14.5162752
1533.92	2.6913425	14.481652
1533.97333	2.699225	14.4601409
1534.02667	2.7075334	14.4553662
1534.08	2.7099995	14.4259685
1534.13333	2.7130373	14.3809876
1534.18667	2.7056653	14.3442613
1534.24	2.7161512	14.2847447
1534.29333	2.7287869	14.2334191
1534.34667	2.7166232	14.1820568
1534.4	2.7113241	14.1371846
1534.45333	2.7236635	14.1307285
1534.50667	2.7344023	14.082232
1534.56	2.7346862	14.0156182
1534.61333	2.7380788	13.9733396
1534.66667	2.739208	13.9318242
1534.72	2.7369961	13.883115
1534.77333	2.75597	13.8298365
1534.82667	2.7669766	13.7795186
1534.88	2.7701434	13.7455163
1534.93333	2.7752412	13.6970394
1534.98667	2.7614412	13.6450312
1535.04	2.7521524	13.5992141
1535.09333	2.7390997	13.545495
1535.14667	2.7460248	13.4832414
1535.2	2.746514	13.4361259
1535.25333	2.7512758	13.4053405
1535.30667	2.7597004	13.3529407
1535.36	2.7505332	13.3001013
1535.41333	2.7375143	13.235515
1535.46667	2.7411539	13.1796891
1535.52	2.758713	13.1242431
1535.57333	2.750939	13.0588474
1535.62667	2.7414075	12.9941857
1535.68	2.7351807	12.9456173
1535.73333	2.7415257	12.8806445
1535.78667	2.7371851	12.8023172
1535.84	2.7258204	12.73683
1535.89333	2.7397132	12.6793729
1535.94667	2.7215033	12.6410079
1536	2.7236943	12.6017307
1536.05333	2.7247949	12.5313835
1536.10667	2.7199672	12.4636099
1536.16	2.7039027	12.3948692
1536.21333	2.6912164	12.332858
1536.26667	2.6961021	12.2905447
1536.32	2.6965287	12.223913
1536.37333	2.6873179	12.1593045
1536.42667	2.6738427	12.1065715
1536.48	2.667723	12.0457784
1536.53333	2.6735167	11.9767898
1536.58667	2.6778602	11.9304372
1536.64	2.6581303	11.8423243
1536.69333	2.654251	11.7676267
1536.74667	2.6573636	11.7002267
1536.8	2.6408035	11.6391339
1536.85333	2.635633	11.6026181
1536.90667	2.6222776	11.5288246
1536.96	2.5981768	11.4652455
1537.01333	2.5976434	11.4103258
1537.06667	2.6068817	11.3418656
1537.12	2.5862212	11.2931432
1537.17333	2.570887	11.2624261
1537.22667	2.5640361	11.2001097
1537.28	2.5551393	11.1423665
1537.33333	2.5645917	11.0883073
1537.38667	2.5732729	11.0184646
1537.44	2.5583777	10.9515755
1537.49333	2.5472922	10.8809608
1537.54667	2.534469	10.8195833
1537.6	2.526656	10.7808886
1537.65333	2.52779140000001	10.7041839
1537.70667	2.5132012	10.636323
1537.76	2.4929676	10.582532
1537.81333	2.5010555	10.5175247
1537.86667	2.4905329	10.4419764
1537.92	2.4801471	10.3861028
1537.97333	2.4663083	10.3526464
1538.02667	2.4551428	10.3181991
1538.08	2.4428576	10.2716515
1538.13333	2.4470906	10.1964553
1538.18667	2.4211917	10.1200637
1538.24	2.3993277	10.0836319
1538.29333	2.401321	10.0226214
1538.34667	2.3952873	9.9659824
1538.4	2.3890579	9.9222031
1538.45333	2.3866215	9.8659246
1538.50667	2.3764795	9.8138191
1538.56	2.356116	9.7598665
1538.61333	2.3332329	9.709663
1538.66667	2.3305099	9.6636403
1538.72	2.3349843	9.6057653
1538.77333	2.3315132	9.5540271
1538.82667	2.3270609	9.5139962
1538.88	2.3276483	9.4665679
1538.93333	2.3176636	9.4076662
1538.98667	2.3026414	9.3628899
1539.04	2.2839606	9.3074159
1539.09333	2.2788757	9.2555353
1539.14667	2.2794202	9.236424
1539.2	2.2747726	9.1840008
1539.25333	2.2479379	9.1179409
1539.30667	2.2139746	9.0720431
1539.36	2.212959	9.0243092
1539.41333	2.2119884	8.9702905
1539.46667	2.2165406	8.9244335
1539.52	2.2144606	8.8603821
1539.57333	2.2097904	8.8473842
1539.62667	2.1650444	8.8142804
1539.68	2.1464464	8.7703396
1539.73333	2.1501007	8.7295536
1539.78667	2.1554123	8.6776573
1539.84	2.1545242	8.6396579
1539.89333	2.1354529	8.6285477
1539.94667	2.1217006	8.5865329
1540	2.1050946	8.5415983
1540.05333	2.102684	8.5016152
1540.10667	2.0998748	8.4602854
1540.16	2.0940794	8.4286315
1540.21333	2.0986794	8.3836307
1540.26667	2.0722716	8.3234515
1540.32	2.047409	8.2748308
1540.37333	2.0499496	8.2494904
1540.42667	2.048907	8.2130394
1540.48	2.0326698	8.1859995
1540.53333	2.0381867	8.1657585
1540.58667	2.0326963	8.1347688
1540.64	2.0214793	8.0949515
1540.69333	2.0044497	8.0634902
1540.74667	2.0041432	8.0242446
1540.8	2.0090918	7.9959325
1540.85333	2.0031865	7.9701104
1540.90667	1.9896834	7.9504855
1540.96	1.97511069999999	7.9125554
1541.01333	1.964242	7.8616804
1541.06667	1.9583977	7.8194933
1541.12	1.953341	7.7947076
1541.17333	1.9296186	7.7510037
1541.22667	1.921844	7.7367589
1541.28	1.9213016	7.7204734
1541.33333	1.9130986	7.6961804
1541.38667	1.8974176	7.6643318
1541.44	1.8853763	7.622602
1541.49333	1.8809794	7.6086264
1541.54667	1.88825	7.5982149
1541.6	1.8697025	7.5720288
1541.65333	1.852241	7.5269856
1541.70667	1.8503983	7.5273591
1541.76	1.8494511	7.5012058
1541.81333	1.8359428	7.4642621
1541.86667	1.8390333	7.4350685
1541.92	1.8387711	7.3895307
1541.97333	1.8373687	7.3523051
1542.02667	1.8129959	7.3394981
1542.08	1.7819924	7.3218853
1542.13333	1.7629098	7.2992378
1542.18667	1.7696836	7.2702746
1542.24	1.7757865	7.2440799
1542.29333	1.757074	7.2142921
1542.34667	1.7505214	7.2079792
1542.4	1.7530121	7.1707537
1542.45333	1.7434205	7.1535513
1542.50667	1.7392181	7.1331071
1542.56	1.7395264	7.1103328
1542.61333	1.7308753	7.0806093
1542.66667	1.7178443	7.0751593
1542.72	1.6964624	7.0371149
1542.77333	1.7001804	7.0204451
1542.82667	1.7098819	7.0061496
1542.88	1.6911385	6.9700147
1542.93333	1.6616923	6.9540366
1542.98667	1.6617921	6.9442552
1543.04	1.6641116	6.9192377
1543.09333	1.6715911	6.8924814
1543.14667	1.6681886	6.867319
1543.2	1.651612	6.840222
1543.25333	1.6371936	6.8332133
1543.30667	1.6283889	6.7975208
1543.36	1.6196375	6.7889101
1543.41333	1.6237597	6.7795416
1543.46667	1.6146667	6.7406775
1543.52	1.5948215	6.7223186
1543.57333	1.5925306	6.7016435
1543.62667	1.5790289	6.6755547
1543.68	1.5840709	6.6586473
1543.73333	1.5847004	6.6494834
1543.78667	1.5663545	6.6284557
1543.84	1.5602984	6.6174916
1543.89333	1.5568727	6.5837908
1543.94667	1.5463771	6.5628191
1544	1.542407	6.5642547
1544.05333	1.5439064	6.5399619
1544.10667	1.5345379	6.5062722
1544.16	1.5372864	6.5076193
1544.21333	1.5228229	6.4880578
1544.26667	1.4986833	6.4626154
1544.32	1.4938417	6.4523097
1544.37333	1.4907924	6.4225769
1544.42667	1.48735	6.4002369
1544.48	1.4804321	6.3868092
1544.53333	1.4782772	6.3758422
1544.58667	1.4735277	6.3679791
1544.64	1.468119	6.3605208
1544.69333	1.4572156	6.3383473
1544.74667	1.4527027	6.3163303
1544.8	1.4580063	6.2940672
1544.85333	1.4373058	6.2706571
1544.90667	1.4301028	6.25776
1544.96	1.4144083	6.2311101
1545.01333	1.4050269	6.2104669
1545.06667	1.4026539	6.214815
1545.12	1.3987605	6.2067575
1545.17333	1.3803651	6.1761338
1545.22667	1.3818628	6.169886
1545.28	1.3845587	6.1420723
1545.33333	1.3719792	6.1334221
1545.38667	1.3721804	6.1336113
1545.44	1.3678681	6.1151138
1545.49333	1.3636343	6.1006156
1545.54667	1.3562386	6.0866295
1545.6	1.3438276	6.065213
1545.65333	1.3382125	6.0581609
1545.70667	1.3314167	6.0447011
1545.76	1.317235	6.0074221
1545.81333	1.3025643	5.9979141
1545.86667	1.2980446	5.9911938
1545.92	1.2999088	5.9664774
1545.97333	1.2948308	5.9592553
1546.02667	1.2795041	5.9495576
1546.08	1.2776044	5.9375972
1546.13333	1.2704896	5.927069
1546.18667	1.2588119	5.9152035
1546.24	1.2526825	5.88788
1546.29333	1.2701368	5.890285
1546.34667	1.2690532	5.8745502
1546.4	1.2560902	5.8506102
1546.45333	1.2439117	5.8390061
1546.50667	1.2330979	5.8243262
1546.56	1.2254522	5.8233666
1546.61333	1.2251672	5.8159872
1546.66667	1.2283756	5.7912095
1546.72	1.2234027	5.7742156
1546.77333	1.2089849	5.7689969
1546.82667	1.2110855	5.7486234
1546.88	1.1994511	5.7492228
1546.93333	1.1906401	5.7555946
1546.98667	1.1890128	5.7292515
1547.04	1.1919433	5.714922
1547.09333	1.1843364	5.7116652
1547.14667	1.1771718	5.6970375
1547.2	1.1663868	5.6925994
1547.25333	1.1484315	5.6858086
1547.30667	1.1441544	5.6713657
1547.36	1.1419646	5.6576028
1547.41333	1.1466496	5.6515815
1547.46667	1.1401384	5.6268791
1547.52	1.1313898	5.6242166
1547.57333	1.1348409	5.6132952
1547.62667	1.1357139	5.600083
1547.68	1.1377086	5.5910422
1547.73333	1.1333105	5.5828266
1547.78667	1.1220584	5.5766211
1547.84	1.1165408	5.5806583
1547.89333	1.1148279	5.5566705
1547.94667	1.1071613	5.5397576
1548	1.1081111	5.5334961
1548.05333	1.0947597	5.523918
1548.10667	1.0816621	5.5185803
1548.16	1.0918864	5.5188084
1548.21333	1.09755	5.5095655
1548.26667	1.0892413	5.5114503
1548.32	1.0794701	5.5121578
1548.37333	1.0742847	5.4976108
1548.42667	1.0756639	5.5000076
1548.48	1.08536	5.4829723
1548.53333	1.0844583	5.4666366
1548.58667	1.0781643	5.4722664
1548.64	1.0712199	5.4557062
1548.69333	1.0666496	5.4384624
1548.74667	1.0534996	5.45328
1548.8	1.0603324	5.4373146
1548.85333	1.0534114	5.4313595
1548.90667	1.0488683	5.4367026
1548.96	1.044211	5.4277266
1549.01333	1.032839	5.4121349
1549.06667	1.0357938	5.4199745
1549.12	1.0386775	5.4134746
1549.17333	1.0404029	5.4122695
1549.22667	1.0375072	5.4086918
1549.28	1.0296311	5.3952183
1549.33333	1.0324209	5.3995961
1549.38667	1.0421666	5.4054191
1549.44	1.0319378	5.4117035
1549.49333	1.0311169	5.4113281
1549.54667	1.027447	5.4051935
1549.6	1.0174621	5.3826093
1549.65333	1.0284789	5.380599
1549.70667	1.0244509	5.376303
1549.76	1.0153272	5.3717905
1549.81333	1.0302531	5.384191
1549.86667	1.0167138	5.3909823
1549.92	1.0083948	5.3794992
1549.97333	1.0150154	5.3849332
1550.02667	1.0266086	5.3702434
1550.08	1.0186166	5.3561564
1550.13333	1.0177387	5.3778393
1550.18667	1.0284179	5.3809819
1550.24	1.0394296	5.3729297
1550.29333	1.0294294	5.3805923
1550.34667	1.021976	5.3660572
1550.4	1.0221094	5.3626155
1550.45333	1.0191894	5.3846682
1550.50667	1.0164269	5.3889865
1550.56	1.0132371	5.3886564
1550.61333	1.0239923	5.3897201
1550.66667	1.0291937	5.3902395
1550.72	1.0243283	5.3896056
1550.77333	1.0174476	5.3841608
1550.82667	1.0358251	5.379271
1550.88	1.0379944	5.4062288
1550.93333	1.0306626	5.4006768
1550.98667	1.0386115	5.3943689
1551.04	1.0353547	5.4143
1551.09333	1.0289943	5.4188344
1551.14667	1.021904	5.4152901
1551.2	1.0253465	5.4168973
1551.25333	1.0267716	5.4286279
1551.30667	1.0417635	5.418063
1551.36	1.0363842	5.435744
1551.41333	1.0412879	5.4468632
1551.46667	1.0393297	5.4444273
1551.52	1.0507421	5.452466
1551.57333	1.0533552	5.4479097
1551.62667	1.0495357	5.4672682
1551.68	1.052484	5.4758258
1551.73333	1.0566378	5.4738446
1551.78667	1.0535296	5.4845974
1551.84	1.0600925	5.5048962
1551.89333	1.0623029	5.5082211
1551.94667	1.0547203	5.5076431
1552	1.070989	5.5286882
1552.05333	1.0811954	5.5336057
1552.10667	1.080081	5.5417601
1552.16	1.0794182	5.5510733
1552.21333	1.0715651	5.5450164
1552.26667	1.0731116	5.5504811
1552.32	1.0825436	5.5636784
1552.37333	1.0834817	5.566791
1552.42667	1.088941	5.5755712
1552.48	1.0868545	5.5815499
1552.53333	1.0847181	5.5765325
1552.58667	1.0815686	5.5858223
1552.64	1.0952968	5.6073583
1552.69333	1.0988333	5.6165298
1552.74667	1.0835294	5.6267456
1552.8	1.0951996	5.6246882
1552.85333	1.1041372	5.6297758
1552.90667	1.1031272	5.6495053
1552.96	1.1030568	5.6595352
1553.01333	1.1063569	5.6629228
1553.06667	1.1095256	5.685241
1553.12	1.1048555	5.6967849
1553.17333	1.1084869	5.6988282
1553.22667	1.1081445	5.7142462
1553.28	1.107692	5.7154903
1553.33333	1.112146	5.7383891
1553.38667	1.1176548	5.7503211
1553.44	1.1182131	5.7584601
1553.49333	1.1249244	5.7626141
1553.54667	1.1392569	5.7724246
1553.6	1.148452	5.7635999
1553.65333	1.1442877	5.7792063
1553.70667	1.1332322	5.8026931
1553.76	1.1351205	5.8043346
1553.81333	1.1561666	5.8124824
1553.86667	1.1467221	5.8230268
1553.92	1.138558	5.8279902
1553.97333	1.1461583	5.8440903
1554.02667	1.1342549	5.8665591
1554.08	1.1418826	5.8574491
1554.13333	1.1622551	5.8700527
1554.18667	1.17211	5.8912306
1554.24	1.167368	5.8866602
1554.29333	1.1621239	5.8951539
1554.34667	1.1591315	5.9086122
1554.4	1.1585535	5.9224119
1554.45333	1.1640697	5.9294324
1554.50667	1.1564495	5.9269925
1554.56	1.1655401	5.946009
1554.61333	1.1622853	5.9657773
1554.66667	1.1616421	5.9682565
1554.72	1.1695467	5.9968847
1554.77333	1.1609689	6.0095276
1554.82667	1.1725129	6.0020075
1554.88	1.1727062	5.9912908
1554.93333	1.17892	6.004479
1554.98667	1.1844548	6.0181452
1555.04	1.1664634	6.0418524
1555.09333	1.1740925	6.0606692
1555.14667	1.1865496	6.0676166
1555.2	1.1934616	6.0938099
1555.25333	1.163426	6.0928257
1555.30667	1.1470958	6.0845135
1555.36	1.1688202	6.0983463
1555.41333	1.1669602	6.1071145
1555.46667	1.1600117	6.114702
1555.52	1.1568146	6.1429695
1555.57333	1.1744075	6.1512874
1555.62667	1.1780721	6.1594258
1555.68	1.1767213	6.1653279
1555.73333	1.1587236	6.1755145
1555.78667	1.1748582	6.1868734
1555.84	1.1758117	6.2083323
1555.89333	1.1694889	6.2114253
1555.94667	1.1738235	6.2295191
1556	1.1685765	6.2559519
1556.05333	1.1751889	6.2499456
1556.10667	1.1811285	6.2573643
1556.16	1.1793654	6.2567221
1556.21333	1.168281	6.2572821
1556.26667	1.1650618	6.2674284
1556.32	1.162425	6.2844639
1556.37333	1.172498	6.3111598
1556.42667	1.1873239	6.3188687
1556.48	1.1836604	6.3233871
1556.53333	1.1750061	6.3277568
1556.58667	1.1756024	6.3305052
1556.64	1.1610552	6.3582023
1556.69333	1.1665866	6.3700123
1556.74667	1.1737565	6.3955763
1556.8	1.1792388	6.4143049
1556.85333	1.1696402	6.4057158
1556.90667	1.1679221	6.4114779
1556.96	1.165717	6.4157051
1557.01333	1.1764368	6.4235811
1557.06667	1.1537502	6.4527514
1557.12	1.1434775	6.4679011
1557.17333	1.152862	6.4567038
1557.22667	1.1949774	6.460279
1557.28	1.2130535	6.4650433
1557.33333	1.1882527	6.4782182
1557.38667	1.1727934	6.4841403
1557.44	1.1775106	6.503897
1557.49333	1.1769268	6.4994642
1557.54667	1.1776966	6.5237529
1557.6	1.1682118	6.5299878
1557.65333	1.167089	6.5423248
1557.70667	1.1644373	6.5545979
1557.76	1.1704761	6.5582735
1557.81333	1.162952	6.5652824
1557.86667	1.1735241	6.5750819
1557.92	1.1763103	6.5863721
1557.97333	1.1679752	6.5805818
1558.02667	1.172598	6.5954612
1558.08	1.1636115	6.5891994
1558.13333	1.1613421	6.5907539
1558.18667	1.1629125	6.6154294
1558.24	1.1835588	6.6055279
1558.29333	1.1825971	6.5892393
1558.34667	1.1917219	6.5905445
1558.4	1.19557	6.5812753
1558.45333	1.1874422	6.5838043
1558.50667	1.1735175	6.5948738
1558.56	1.1790089	6.5847514
1558.61333	1.1820998	6.594268
1558.66667	1.1831537	6.5975045
1558.72	1.1561666	6.600219
1558.77333	1.1415248	6.5895759
1558.82667	1.1404456	6.592821
1558.88	1.1413952	6.5840341
1558.93333	1.1427194	6.5774925
1558.98667	1.1380698	6.5564232
1559.04	1.1396061	6.561676
1559.09333	1.1676023	6.5867383
1559.14667	1.1674797	6.5830145
1559.2	1.1454058	6.5664158
1559.25333	1.1430172	6.5445399
1559.30667	1.1539018	6.5371547
1559.36	1.1592439	6.5327239
1559.41333	1.1399943	6.5641083
1559.46667	1.1358019	6.52604
1559.52	1.1396214	6.4876044
1559.57333	1.145928	6.4661942
1559.62667	1.1496823	6.4616609
1559.68	1.1399771	6.4690045
1559.73333	1.1480963	6.4865218
1559.78667	1.1437898	6.4708353
1559.84	1.1558272	6.4447021
1559.89333	1.1571376	6.4448389
1559.94667	1.162149	6.4193667
1560	1.1676823	6.4031663
1560.05333	1.1486696	6.4018114
1560.10667	1.1245382	6.3875449
1560.16	1.1154524	6.36809939999999
1560.21333	1.1253241	6.3347361
1560.26667	1.1377604	6.314726
1560.32	1.1194493	6.3112844
1560.37333	1.1141457	6.2910037
1560.42667	1.1207785	6.2862
1560.48	1.1262632	6.3098643
1560.53333	1.1291375	6.2995504
1560.58667	1.1090916	6.2677157
1560.64	1.0925496	6.2467632
1560.69333	1.0858582	6.2118034
1560.74667	1.1029865	6.1800123
1560.8	1.1125777	6.1805928
1560.85333	1.1092147	6.1489045
1560.90667	1.1099345	6.1165606
1560.96	1.1105772	6.1235028
1561.01333	1.1181582	6.1145079
1561.06667	1.1154951	6.1068121
1561.12	1.1377545	6.0812982
1561.17333	1.137946	6.0614712
1561.22667	1.1407007	6.0350701
1561.28	1.1331161	6.0316312
1561.33333	1.1327799	5.9849267
1561.38667	1.1261822	5.9762545
1561.44	1.1337966	5.9868539
1561.49333	1.1385279	5.9633383
1561.54667	1.1350592	5.9462005
1561.6	1.119097	5.9205933
1561.65333	1.123833	5.9111799
1561.70667	1.1248892	5.9070573
1561.76	1.1063366	5.9063602
1561.81333	1.0903979	5.86972
1561.86667	1.0819528	5.8355771
1561.92	1.0877589	5.8224487
1561.97333	1.1180773	5.7911251
1562.02667	1.1292712	5.7921189
1562.08	1.1269269	5.7809897
1562.13333	1.1282581	5.7453771
1562.18667	1.1043169	5.7284667
1562.24	1.1189384	5.7224566
1562.29333	1.1473308	5.6956177
1562.34667	1.1436239	5.6685494
1562.4	1.1328073	5.641846
1562.45333	1.1174344	5.6246984
1562.50667	1.1109214	5.6007725
1562.56	1.1054115	5.5839054
1562.61333	1.0980062	5.5715974
1562.66667	1.0901247	5.571953
1562.72	1.1011572	5.5512963
1562.77333	1.0826109	5.5164055
1562.82667	1.064764	5.5383243
1562.88	1.0697293	5.5446172
1562.93333	1.0979619	5.5139671
1562.98667	1.1080422	5.4782746
1563.04	1.1311756	5.449349
1563.09333	1.1213093	5.4117428
1563.14667	1.1094477	5.3958519
1563.2	1.091334	5.3789202
1563.25333	1.0755826	5.3638129
1563.30667	1.0837764	5.3767663
1563.36	1.0667837	5.3703334
1563.41333	1.0586321	5.3373423
1563.46667	1.0728598	5.3075704
1563.52	1.0866231	5.2830321
1563.57333	1.0747024	5.2694436
1563.62667	1.0916137	5.2596203
1563.68	1.1130219	5.2414381
1563.73333	1.1162662	5.2119697
1563.78667	1.1077923	5.203005
1563.84	1.0922862	5.1787021
1563.89333	1.1010238	5.1868839
1563.94667	1.1086671	5.1936413
1564	1.0880954	5.1646896
1564.05333	1.0877325	5.1346406
1564.10667	1.099165	5.1067735
1564.16	1.0816786	5.1034879
1564.21333	1.0902553	5.0956268
1564.26667	1.0862948	5.0785951
1564.32	1.0657862	5.0408165
1564.37333	1.0548664	5.023904
1564.42667	1.0769288	5.0332079
1564.48	1.0743614	5.015156
1564.53333	1.0825692	4.9766749
1564.58667	1.0596629	4.9544485
1564.64	1.0573513	4.9386821
1564.69333	1.0776236	4.939129
1564.74667	1.100437	4.9473076
1564.8	1.1115942	4.9293186
1564.85333	1.0964884	4.93071610000001
1564.90667	1.0666476	4.9166784
1564.96	1.0721913	4.8744147
1565.01333	1.0762106	4.8366744
1565.06667	1.053712	4.847264
1565.12	1.0450586	4.83155530000001
1565.17333	1.0612348	4.8265989
1565.22667	1.0637786	4.8035066
1565.28	1.0646829	4.7837183
1565.33333	1.0640223	4.7719637
1565.38667	1.059074	4.7635035
1565.44	1.0769473	4.6875203
1565.49333	NaN	NaN
1565.54667	NaN	NaN
1565.6	NaN	NaN
1565.65333	NaN	NaN
1565.70667	NaN	NaN
1565.76	NaN	NaN
1565.81333	NaN	NaN
1565.86667	NaN	NaN
1565.92	NaN	NaN
1565.97333	NaN	NaN
1566.02667	NaN	NaN
1566.08	NaN	NaN
1566.13333	NaN	NaN
1566.18667	NaN	NaN
1566.24	NaN	NaN
1566.29333	NaN	NaN
1566.34667	NaN	NaN
1566.4	NaN	NaN
1566.45333	NaN	NaN
1566.50667	NaN	NaN
1566.56	NaN	NaN
1566.61333	NaN	NaN
1566.66667	NaN	NaN
1566.72	NaN	NaN
1566.77333	NaN	NaN
1566.82667	NaN	NaN
1566.88	NaN	NaN
1566.93333	NaN	NaN
1566.98667	NaN	NaN
1567.04	NaN	NaN
1567.09333	NaN	NaN
1567.14667	NaN	NaN
1567.2	NaN	NaN
1567.25333	NaN	NaN
1567.30667	NaN	NaN
1567.36	NaN	NaN
1567.41333	NaN	NaN
1567.46667	NaN	NaN
1567.52	NaN	NaN
1567.57333	NaN	NaN
1567.62667	NaN	NaN
1567.68	NaN	NaN
1567.73333	NaN	NaN
1567.78667	NaN	NaN
1567.84	NaN	NaN
1567.89333	NaN	NaN
1567.94667	NaN	NaN
1568	NaN	NaN
1568.05333	NaN	NaN
1568.10667	NaN	NaN
1568.16	NaN	NaN
1568.21333	NaN	NaN
1568.26667	NaN	NaN
1568.32	NaN	NaN
1568.37333	NaN	NaN
1568.42667	NaN	NaN
1568.48	NaN	NaN
1568.53333	NaN	NaN
1568.58667	NaN	NaN
1568.64	NaN	NaN
1568.69333	NaN	NaN
1568.74667	NaN	NaN
1568.8	NaN	NaN
1568.85333	NaN	NaN
1568.90667	NaN	NaN
1568.96	NaN	NaN
1569.01333	NaN	NaN
1569.06667	NaN	NaN
1569.12	NaN	NaN
1569.17333	NaN	NaN
1569.22667	NaN	NaN
1569.28	NaN	NaN
1569.33333	NaN	NaN
1569.38667	NaN	NaN
1569.44	NaN	NaN
1569.49333	NaN	NaN
1569.54667	NaN	NaN
1569.6	NaN	NaN
1569.65333	NaN	NaN
1569.70667	NaN	NaN
1569.76	NaN	NaN
1569.81333	NaN	NaN
1569.86667	NaN	NaN
1569.92	NaN	NaN
1569.97333	NaN	NaN
1570.02667	NaN	NaN
1570.08	NaN	NaN
1570.13333	NaN	NaN
1570.18667	NaN	NaN
1570.24	NaN	NaN
1570.29333	NaN	NaN
1570.34667	NaN	NaN
1570.4	NaN	NaN
1570.45333	NaN	NaN
1570.50667	NaN	NaN
1570.56	NaN	NaN
1570.61333	NaN	NaN
1570.66667	NaN	NaN
1570.72	NaN	NaN
1570.77333	NaN	NaN
1570.82667	NaN	NaN
1570.88	NaN	NaN
1570.93333	NaN	NaN
1570.98667	NaN	NaN
1571.04	NaN	NaN
1571.09333	NaN	NaN
1571.14667	NaN	NaN
1571.2	NaN	NaN
1571.25333	NaN	NaN
1571.30667	NaN	NaN
1571.36	NaN	NaN
1571.41333	NaN	NaN
1571.46667	NaN	NaN
1571.52	NaN	NaN
1571.57333	NaN	NaN
1571.62667	NaN	NaN
1571.68	NaN	NaN
1571.73333	NaN	NaN
1571.78667	NaN	NaN
1571.84	NaN	NaN
1571.89333	NaN	NaN
1571.94667	NaN	NaN
1572	NaN	NaN
1572.05333	NaN	NaN
1572.10667	NaN	NaN
1572.16	NaN	NaN
1572.21333	NaN	NaN
1572.26667	NaN	NaN
1572.32	NaN	NaN
1572.37333	NaN	NaN
1572.42667	NaN	NaN
1572.48	NaN	NaN
1572.53333	NaN	NaN
1572.58667	NaN	NaN
1572.64	NaN	NaN
1572.69333	NaN	NaN
1572.74667	NaN	NaN
1572.8	NaN	NaN
1572.85333	0.915330700000005	3.5170452
1572.90667	0.866109100000003	3.526852
1572.96	0.860601000000003	3.53234
1573.01333	0.8653841	3.5313226
1573.06667	0.873157499999998	3.5225296
1573.12	0.877597600000001	3.5124005
1573.17333	0.858795900000004	3.5065746
1573.22667	0.872582000000001	3.5154728
1573.28	0.873588099999999	3.4967636
1573.33333	0.869496499999997	3.4866852
1573.38667	0.860673399999996	3.498782
1573.44	0.861888999999998	3.5096009
1573.49333	0.8635582	3.4983135
1573.54667	0.8873374	3.4955003
1573.6	0.882253900000002	3.4739792
1573.65333	0.870420799999998	3.4819978
1573.70667	0.861151499999998	3.49999620000001
1573.76	0.868572700000001	3.4990559
1573.81333	0.873680299999997	3.4874814
1573.86667	0.873073299999994	3.4924355
1573.92	0.867047100000001	3.4795202
1573.97333	0.874139899999996	3.4942737
1574.02667	0.882253900000002	3.4917979
1574.08	0.886670700000003	3.4736413
1574.13333	0.885359299999998	3.46050229999999
1574.18667	0.893638799999998	3.4576786
1574.24	0.880046700000001	3.463839
1574.29333	0.890943299999996	3.4615018
1574.34667	0.895665900000004	3.4598932
1574.4	0.9031594	3.4502752
1574.45333	0.901866000000005	3.438803
1574.50667	0.908350500000005	3.4465449
1574.56	0.908751600000002	3.4568449
1574.61333	0.915490699999999	3.4344912
1574.66667	0.922555799999998	3.43343470000001
1574.72	0.9240754	3.4458911
1574.77333	0.926546899999998	3.445919
1574.82667	0.911368400000001	3.4495929
1574.88	0.928373799999996	3.4337501
1574.93333	0.917765500000002	3.4279648
1574.98667	0.920165300000001	3.4495159
1575.04	0.938157600000004	3.45440009999999
1575.09333	0.928736999999998	3.4538178
1575.14667	0.927112000000001	3.4428899
1575.2	0.935792200000002	3.4446479
1575.25333	0.9461443	3.4538517
1575.30667	0.951111400000002	3.4717048
1575.36	0.959099099999996	3.4669983
1575.41333	0.959686599999998	3.4588857
1575.46667	0.9657062	3.4770638
1575.52	0.985067799999996	3.4844279
1575.57333	0.999499999999998	3.4719643
1575.62667	0.999818900000001	3.4800313
1575.68	0.991359099999997	3.4689538
1575.73333	0.997295799999996	3.49101479999999
1575.78667	1.0095474	3.4982447
1575.84	1.0281692	3.4920673
1575.89333	1.0233254	3.4895586
1575.94667	1.0223396	3.4910091
1576	1.029219	3.5036955
1576.05333	1.0332437	3.5220266
1576.10667	1.0420103	3.5206861
1576.16	1.0503172	3.5178587
1576.21333	1.0547171	3.5272421
1576.26667	1.0687979	3.5418239
1576.32	1.0751584	3.5189506
1576.37333	1.0823133	3.5287567
1576.42667	1.0777039	3.537331
1576.48	1.0827949	3.5414365
1576.53333	1.1011266	3.5605155
1576.58667	1.1164429	3.56799880000001
1576.64	1.116998	3.557559
1576.69333	1.1243649	3.5708248
1576.74667	1.1331754	3.5968412
1576.8	1.1514688	3.5973953
1576.85333	1.1560522	3.6163928
1576.90667	1.1549998	3.6171695
1576.96	1.1585966	3.5834505
1577.01333	1.174903	3.612253
1577.06667	1.1914262	3.6248447
1577.12	1.2056874	3.6234504
1577.17333	1.2243486	3.6236775
1577.22667	1.2286161	3.6401589
1577.28	1.2221596	3.6448935
1577.33333	1.2257726	3.6464983
1577.38667	1.24641769999999	3.6616154
1577.44	1.2558538	3.6389603
1577.49333	1.2580777	3.6683912
1577.54667	1.2689383	3.6661701
1577.6	1.2722786	3.6690297
1577.65333	1.2820152	3.6729354
1577.70667	1.2962927	3.6871727
1577.76	1.30902810000001	3.6812865
1577.81333	1.2989146	3.6951524
1577.86667	1.2966635	3.7047531
1577.92	1.3249764	3.693424
1577.97333	1.3425972	3.70761109999999
1578.02667	1.3289294	3.72355
1578.08	1.3437226	3.7177539
1578.13333	1.3366108	3.7388322
1578.18667	1.3539289	3.7490203
1578.24	1.3609628	3.7442484
1578.29333	1.3648956	3.7632816
1578.34667	1.3706462	3.77391309999999
1578.4	1.3721789	3.7583858
1578.45333	1.3793512	3.7679236
1578.50667	1.3704629	3.769046
1578.56	1.3860879	3.7705575
1578.61333	1.3962529	3.7784487
1578.66667	1.39790230000001	3.7798394
1578.72	1.4157479	3.7685331
1578.77333	1.4077246	3.7888142
1578.82667	1.4327318	3.8008019
1578.88	1.4395354	3.7989196
1578.93333	1.4350929	3.8144126
1578.98667	1.4497475	3.8269804
1579.04	1.4598112	3.8226668
1579.09333	1.4623045	3.834073
1579.14667	1.4515404	3.8228128
1579.2	1.4582578	3.83574849999999
1579.25333	1.443663	3.8435969
1579.30667	1.45268189999999	3.8452971
1579.36	1.4682851	3.8339799
1579.41333	1.46738929999999	3.8314664
1579.46667	1.486613	3.8471762
1579.52	1.4897756	3.84279069999999
1579.57333	1.4903249	3.8498086
1579.62667	1.501039	3.8511262
1579.68	1.4926414	3.8425079
1579.73333	1.5055148	3.8828696
1579.78667	1.5240151	3.8852209
1579.84	1.5213942	3.8710369
1579.89333	1.533163	3.8641831
1579.94667	1.5344845	3.86499920000001
1580	1.51894950000001	3.8678579
1580.05333	1.5062271	3.8974722
1580.10667	1.5118806	3.8948952
1580.16	1.5173164	3.8799727
1580.21333	1.544122	3.9075753
1580.26667	1.5665935	3.9104108
1580.32	1.5591266	3.8944372
1580.37333	1.5499399	3.895259
1580.42667	1.5535466	3.9080159
1580.48	1.54612280000001	3.914502
1580.53333	1.5573128	3.9335123
1580.58667	1.5668617	3.9273262
1580.64	1.567252	3.9136468
1580.69333	1.5400212	3.9209128
1580.74667	1.5469323	3.9265669
1580.8	1.5632856	3.9072193
1580.85333	1.5662832	3.9333502
1580.90667	1.5820772	3.9196638
1580.96	1.5750596	3.9144478
1581.01333	1.5687624	3.9303486
1581.06667	1.56794530000001	3.9322123
1581.12	1.5838689	3.9169342
1581.17333	1.5857757	3.91857570000001
1581.22667	1.5747048	3.9352681
1581.28	1.5661687	3.9283407
1581.33333	1.5715647	3.9576684
1581.38667	1.5680974	3.9703421
1581.44	1.5507949	3.9542776
1581.49333	1.5580593	3.9558401
1581.54667	1.5672554	3.9593589
1581.6	1.575495	3.9431387
1581.65333	1.5879112	3.9554954
1581.70667	1.5812139	3.9490527
1581.76	1.581051	3.9374979
1581.81333	1.5887011	3.96136600000001
1581.86667	1.5899982	3.973892
1581.92	1.5960889	3.9431085
1581.97333	1.59715660000001	3.9469648
1582.02667	1.5935562	3.9453173
1582.08	1.5872085	3.9363249
1582.13333	1.5963187	3.9421166
1582.18667	1.6011041	3.9317998
1582.24	1.5928174	3.9468575
1582.29333	1.5918199	3.9533845
1582.34667	1.5987878	3.9586637
1582.4	1.6060769	3.943904
1582.45333	1.6010982	3.9588663
1582.50667	1.6040047	3.9691492
1582.56	1.6042981	3.9603073
1582.61333	1.6014815	3.9557724
1582.66667	1.6005773	3.9603895
1582.72	1.5905917	3.9513253
1582.77333	1.6074568	3.9664239
1582.82667	1.6109876	3.9669336
1582.88	1.6077923	3.9752375
1582.93333	1.605533	3.9655973
1582.98667	1.6031901	3.9637504
1583.04	1.6085663	3.9484419
1583.09333	1.6072769	3.9527674
1583.14667	1.6075654	3.9707936
1583.2	1.6166801	3.972616
1583.25333	1.631385	3.9724068
1583.30667	1.6073261	3.9782494
1583.36	1.5983773	3.9670557
1583.41333	1.5956791	3.966777
1583.46667	1.5942906	3.9594961
1583.52	1.5993852	3.9633102
1583.57333	1.5918182	3.9690229
1583.62667	1.597515	3.9746403
1583.68	1.6125768	3.9592077
1583.73333	1.5988869	3.9505607
1583.78667	1.5951638	3.9547195
1583.84	1.5806126	3.9526262
1583.89333	1.6059415	3.9603672
1583.94667	1.6062017	3.9484742
1584	1.5803876	3.9331451
1584.05333	1.5895567	3.9567651
1584.10667	1.605911	3.9575191
1584.16	1.5840629	3.9410673
1584.21333	1.5948378	3.9456564
1584.26667	1.5912324	3.9354025
1584.32	1.6042569	3.9301238
1584.37333	1.5957782	3.9521488
1584.42667	1.6210491	3.9453585
1584.48	1.6061964	3.9319009
1584.53333	1.5974929	3.9540593
1584.58667	1.602016	3.972158
1584.64	1.5894001	3.9478944
1584.69333	1.5855384	3.9423964
1584.74667	1.5886323	3.952791
1584.8	1.596291	3.9528724
1584.85333	1.584071	3.9613643
1584.90667	1.6035369	3.961028
1584.96	1.6016203	3.9349457
1585.01333	1.5902986	3.9323843
1585.06667	1.5877779	3.9475901
1585.12	1.5936986	3.94419
1585.17333	1.6040523	3.9513809
1585.22667	1.6069219	3.9434851
1585.28	1.6009527	3.9355661
1585.33333	1.5826158	3.9293539
1585.38667	1.5844068	3.9309982
1585.44	1.5919595	3.9201444
1585.49333	1.5918521	3.925932
1585.54667	1.6038029	3.9261453
1585.6	1.5643526	3.9209639
1585.65333	1.569834	3.9403209
1585.70667	1.5650713	3.9416815
1585.76	1.5714265	3.916163
1585.81333	1.578967	3.9050378
1585.86667	1.5879753	3.9146128
1585.92	1.5920989	3.9179675
1585.97333	1.5977072	3.9221455
1586.02667	1.5926631	3.9315607
1586.08	1.5851661	3.9141189
1586.13333	1.5849451	3.9244652
1586.18667	1.5885844	3.9499367
1586.24	1.6006352	3.9410552
1586.29333	1.5774918	3.9082299
1586.34667	1.5835112	3.9028508
1586.4	1.5909066	3.8964562
1586.45333	1.5754347	3.8853541
1586.50667	1.590206	3.8976758
1586.56	1.6062703	3.9098825
1586.61333	1.5939992	3.89277969999999
1586.66667	1.5903965	3.8931582
1586.72	1.6066736	3.9030941
1586.77333	1.5909028	3.9045551
1586.82667	1.5897144	3.9117844
1586.88	1.5995383	3.9063046
1586.93333	1.5993786	3.8960509
1586.98667	1.5958175	3.8876134
1587.04	1.5774513	3.878601
1587.09333	1.5801439	3.8859147
1587.14667	1.5856155	3.8931761
1587.2	1.5957722	3.8911965
1587.25333	1.5921257	3.8764431
1587.30667	1.5913488	3.8859678
1587.36	1.5861331	3.8972888
1587.41333	1.5678923	3.8982065
1587.46667	1.5602431	3.8789757
1587.52	1.5521298	3.8588858
1587.57333	1.5707177	3.8723457
1587.62667	1.5881437	3.886661
1587.68	1.5819118	3.8798032
1587.73333	1.5832156	3.8874987
1587.78667	1.5709575	3.9060138
1587.84	1.5783491	3.8951373
1587.89333	1.5965581	3.884839
1587.94667	1.5862704	3.8618666
1588	1.5821679	3.8555481
1588.05333	1.5845062	3.8648155
1588.10667	1.5740512	3.877434
1588.16	1.5649555	3.8607633
1588.21333	1.5810589	3.8521729
1588.26667	1.5800713	3.8657421
1588.32	1.538218	3.8658414
1588.37333	1.5490128	3.8884474
1588.42667	1.575209	3.870394
1588.48	1.5913519	3.833984
1588.53333	1.5687418	3.8436347
1588.58667	1.5780571	3.8555954
1588.64	1.5734976	3.8707694
1588.69333	1.5538508	3.8568407
1588.74667	1.5553557	3.8568748
1588.8	1.561837	3.8407877
1588.85333	1.5679117	3.8443165
1588.90667	1.5624338	3.8551001
1588.96	1.5438721	3.824062
1589.01333	1.5564547	3.8248338
1589.06667	1.5887349	3.854961
1589.12	1.5794562	3.840991
1589.17333	1.5659743	3.8231173
1589.22667	1.5571619	3.8164322
1589.28	1.5608379	3.8002687
1589.33333	1.5746331	3.7968223
1589.38667	1.5754297	3.8094477
1589.44	1.5543432	3.8327434
1589.49333	1.5466761	3.8251465
1589.54667	1.5724151	3.8121709
1589.6	1.5480657	3.8279278
1589.65333	1.5502103	3.8387237
1589.70667	1.565177	3.8137336
1589.76	1.5603435	3.8026151
1589.81333	1.5480467	3.8035334
1589.86667	1.5392445	3.8166639
1589.92	1.5317509	3.8134715
1589.97333	1.5320263	3.7884456
1590.02667	1.5590978	3.8175876
1590.08	1.5632879	3.8121727
1590.13333	1.5421084	3.7985425
1590.18667	1.5317481	3.8095151
1590.24	1.5455897	3.7882664
1590.29333	1.5608592	3.7831367
1590.34667	1.558493	3.7909962
1590.4	1.5460496	3.778887
1590.45333	1.5334372	3.7608107
1590.50667	1.5441646	3.7810765
1590.56	1.5540005	3.7493839
1590.61333	1.5466899	3.7391203
1590.66667	1.5324914	3.759244
1590.72	1.5452701	3.7521106
1590.77333	1.5555657	3.7452843
1590.82667	1.5536814	3.7740743
1590.88	1.5484347	3.7563386
1590.93333	1.5389932	3.7227362
1590.98667	1.5315702	3.7285314
1591.04	1.5173467	3.7360677
1591.09333	1.5223806	3.7332772
1591.14667	1.5358139	3.7383232
1591.2	1.535077	3.7317726
1591.25333	1.5093656	3.71647
1591.30667	1.5220477	3.7205203
1591.36	1.5514872	3.7262111
1591.41333	1.5382602	3.7217516
1591.46667	1.5109872	3.7148264
1591.52	1.4950273	3.703994
1591.57333	1.5146211	3.6892805
1591.62667	1.4978675	3.7163514
1591.68	1.4989079	3.7319672
1591.73333	1.505278	3.6990475
1591.78667	1.5318315	3.6853724
1591.84	1.5322575	3.707918
1591.89333	1.5093628	3.6936267
1591.94667	1.5160347	3.6868112
1592	1.5276987	3.6755241
1592.05333	1.5036813	3.6677479
1592.10667	1.4916353	3.6799788
1592.16	1.508439	3.6818077
1592.21333	1.4821394	3.6586883
1592.26667	1.4756765	3.6551502
1592.32	1.4906251	3.6603424
1592.37333	1.4958198	3.6673908
1592.42667	1.495457	3.6489886
1592.48	1.4956974	3.651061
1592.53333	1.4879897	3.6398569
1592.58667	1.4611862	3.6422161
1592.64	1.4579848	3.6415911
1592.69333	1.4658428	3.6215576
1592.74667	1.4662776	3.6319293
1592.8	1.4494658	3.6386095
1592.85333	1.4568688	3.6417273
1592.90667	1.4623585	3.6227386
1592.96	1.45531	3.6099472
1593.01333	1.4521332	3.602877
1593.06667	1.4434655	3.6050018
1593.12	1.444753	3.6176634
1593.17333	1.4668389	3.6050381
1593.22667	1.444796	3.588596
1593.28	1.4341994	3.6030368
1593.33333	1.4443936	3.6136185
1593.38667	1.4399173	3.5971632
1593.44	1.4388193	3.5809995
1593.49333	1.4524252	3.5572265
1593.54667	1.4424277	3.533954
1593.6	1.4230247	3.5508649
1593.65333	1.4203742	3.5582008
1593.70667	1.4063018	3.5555827
1593.76	1.3905404	3.5526503
1593.81333	1.4194145	3.5602846
1593.86667	1.4098911	3.5549115
1593.92	1.418319	3.5396674
1593.97333	1.400341	3.5273629
1594.02667	1.3949118	3.5095922
1594.08	1.388445	3.5345586
1594.13333	1.3806845	3.5319363
1594.18667	1.3682739	3.5076354
1594.24	1.3690117	3.4865542
1594.29333	1.3724726	3.5034734
1594.34667	1.3817865	3.4987309
1594.4	1.3774769	3.4981711
1594.45333	1.3718965	3.4942045
1594.50667	1.3577123	3.4929398
1594.56	1.3563453	3.4526195
1594.61333	1.3780029	3.4596816
1594.66667	1.3589708	3.4650201
1594.72	1.3348633	3.4631565
1594.77333	1.3380355	3.4820033
1594.82667	1.3551722	3.4555626
1594.88	1.3606065	3.4561689
1594.93333	1.3500314	3.445185
1594.98667	1.3237001	3.4141588
1595.04	1.3178938	3.4273019
1595.09333	1.3149373	3.4511966
1595.14667	1.3092597	3.4163773
1595.2	1.3010726	3.4308815
1595.25333	1.3131972	3.415709
1595.30667	1.3113467	3.4046014
1595.36	1.2863413	3.3979563
1595.41333	1.2804095	3.412713
1595.46667	1.2811432	3.3894162
1595.52	1.2677285	3.3755679
1595.57333	1.2854958	3.3719262
1595.62667	1.2857174	3.3487591
1595.68	1.2743259	3.3430093
1595.73333	1.2585485	3.365286
1595.78667	1.2395445	3.3338999
1595.84	1.2403034	3.3514204
1595.89333	1.2452605	3.3590995
1595.94667	1.2365391	3.336606
1596	1.2374414	3.3314056
1596.05333	1.23321	3.3295837
1596.10667	1.2279839	3.3173752
1596.16	1.2251175	3.3122202
1596.21333	1.1966264	3.3008618
1596.26667	1.2057503	3.3115005
1596.32	1.2130392	3.3207401
1596.37333	1.1900301	3.3227607
1596.42667	1.1720042	3.30303049999999
1596.48	1.178284	3.2894507
1596.53333	1.1763116	3.2782833
1596.58667	1.1720785	3.2656037
1596.64	1.1629948	3.2767568
1596.69333	1.1536664	3.2615978
1596.74667	1.140359	3.2672122
1596.8	1.1399046	3.2854606
1596.85333	1.1585951	3.2568802
1596.90667	1.165812	3.2650097
1596.96	1.1549065	3.2417143
1597.01333	1.1332113	3.2277571
1597.06667	1.128341	3.2475998
1597.12	1.1252423	3.2531241
1597.17333	1.1296906	3.2330049
1597.22667	1.1137132	3.2258584
1597.28	1.1092579	3.2140089
1597.33333	1.0982007	3.2304591
1597.38667	1.1060358	3.2201703
1597.44	1.1066349	3.1963437
1597.49333	1.0706766	3.2051872
1597.54667	1.0615959	3.217613
1597.6	1.0684437	3.1847125
1597.65333	1.0537195	3.1591261
1597.70667	1.0484332	3.180041
1597.76	1.036078	3.1803012
1597.81333	1.0424107	3.1665835
1597.86667	1.0654475	3.1781398
1597.92	1.0471665	3.1749604
1597.97333	1.0202087	3.1707515
1598.02667	1.0116864	3.1779811
1598.08	1.0175966	3.1651896
1598.13333	1.023241	3.1594971
1598.18667	1.0247253	3.1724843
1598.24	1.0328698	3.1659191
1598.29333	0.989356100000002	3.1645224
1598.34667	1.0090024	3.1456905
1598.4	1.0118292	3.1620957
1598.45333	1.0036245	3.1595542
1598.50667	0.974548800000001	3.1531234
1598.56	0.987109700000001	3.120967
1598.61333	0.989883600000002	3.1019904
1598.66667	0.9852922	3.1259859
1598.72	0.982014200000002	3.1334796
1598.77333	0.961614000000001	3.1215703
1598.82667	0.955655100000001	3.1317288
1598.88	0.957109200000001	3.1334397
1598.93333	0.953068699999999	3.125816
1598.98667	0.939553700000001	3.1303594
1599.04	0.936810000000001	3.1359583
1599.09333	0.9379831	3.1208986
1599.14667	0.950010599999999	3.1256156
1599.2	0.939134899999999	3.1163971
1599.25333	0.908514799999999	3.1127388
1599.30667	0.930961500000002	3.1409273
1599.36	0.9165469	3.149375
1599.41333	0.911852	3.1343054
1599.46667	0.915691500000001	3.1135885
1599.52	0.918324999999999	3.1133129
1599.57333	0.921057399999999	3.1217637
1599.62667	0.902519700000003	3.1370385
1599.68	0.90804	3.1278609
1599.73333	0.894984399999998	3.1406349
1599.78667	0.868041900000001	3.116005
1599.84	0.8625148	3.1165727
1599.89333	0.873760399999998	3.1260745
1599.94667	0.8727874	3.1274977
1600	0.865637400000001	3.1233016
1600.05333	0.8686854	3.1265927
1600.10667	0.8626076	3.1323924
1600.16	0.8542275	3.1552983
1600.21333	0.8515832	3.160412
1600.26667	0.860840200000002	3.1654756
1600.32	0.859863999999998	3.174448
1600.37333	0.834602	3.1621323
1600.42667	0.8361448	3.148129
1600.48	0.840048299999999	3.1704666
1600.53333	0.849147599999998	3.157722
1600.58667	0.839221899999998	3.1752318
1600.64	0.8342709	3.1725802
1600.69333	0.825811099999999	3.1637102
1600.74667	0.812818500000002	3.1665903
1600.8	0.836711000000001	3.1953601
1600.85333	0.840659000000002	3.1797553
1600.90667	0.835237900000003	3.1870942
1600.96	0.8222992	3.2198646
1601.01333	0.831658600000001	3.2135875
1601.06667	0.812755299999999	3.2302399
1601.12	0.819221199999998	3.2438507
1601.17333	0.812892099999999	3.2381903
1601.22667	0.801273299999998	3.2474036
1601.28	0.802082500000001	3.2580214
1601.33333	0.8012902	3.2438826
1601.38667	0.797981400000001	3.2441464
1601.44	0.7890975	3.2755746
1601.49333	0.798302	3.2780453
1601.54667	0.7918424	3.2637191
1601.6	0.789587000000001	3.2736802
1601.65333	0.782685000000001	3.2867925
1601.70667	0.775402199999998	3.2939659
1601.76	0.7779536	3.3193744
1601.81333	0.780962599999999	3.3368085
1601.86667	0.7800288	3.3335408
1601.92	0.776539699999997	3.3364526
1601.97333	0.767753599999999	3.3505712
1602.02667	0.781152300000002	3.3492969
1602.08	0.771508300000001	3.3641101
1602.13333	0.765569299999999	3.3790518
1602.18667	0.764606099999998	3.3794008
1602.24	0.731126999999997	3.3855098
1602.29333	0.7282586	3.4050109
1602.34667	0.739382600000003	3.4137574
1602.4	0.751229200000001	3.4231937
1602.45333	0.783090299999998	3.4201519
1602.50667	0.771337099999997	3.4232714
1602.56	0.767336	3.4647954
1602.61333	0.7640335	3.4765726
1602.66667	0.732917199999999	3.4715856
1602.72	0.724430000000002	3.4899174
1602.77333	0.730368199999997	3.4978789
1602.82667	0.736453600000001	3.4898804
1602.88	0.738794599999995	3.4907086
1602.93333	0.7204698	3.5090703
1602.98667	0.742281999999996	3.5161138
1603.04	0.746978899999998	3.517271
1603.09333	0.734601900000001	3.5411883
1603.14667	0.749094699999997	3.5441144
1603.2	0.724869900000005	3.5547833
1603.25333	0.717950400000003	3.5646465
1603.30667	0.707627400000003	3.5725624
1603.36	0.707187700000002	3.5552037
1603.41333	0.699384200000001	3.56616
1603.46667	0.712719999999997	3.5859329
1603.52	0.733189999999997	3.5788581
1603.57333	0.717475799999995	3.5803149
1603.62667	0.705315899999999	3.6140531
1603.68	0.6905742	3.6287539
1603.73333	0.695203199999998	3.6338639
1603.78667	0.696736599999998	3.6538817
1603.84	0.708139499999998	3.6577128
1603.89333	0.7177893	3.6484779
1603.94667	0.704570200000003	3.6335042
1604	0.701495700000002	3.6390668
1604.05333	0.6902416	3.6629633
1604.10667	0.703434399999999	3.6606515
1604.16	0.700403000000005	3.6657417
1604.21333	0.688019700000002	3.6740245
1604.26667	0.677382700000003	3.681466
1604.32	0.688113199999997	3.673106
1604.37333	0.696744500000001	3.683196
1604.42667	0.698153899999998	3.6975364
1604.48	0.6992552	3.6946535
1604.53333	0.6756022	3.7051238
1604.58667	0.6698789	3.7285813
1604.64	0.666355799999998	3.7119344
1604.69333	0.665610499999996	3.7268972
1604.74667	0.672750799999999	3.7482669
1604.8	0.661772500000001	3.7350697
1604.85333	0.665320099999999	3.7476159
1604.90667	0.667786499999998	3.7579747
1604.96	0.668645899999998	3.7505304
1605.01333	0.6648104	3.7628618
1605.06667	0.663099899999999	3.7757431
1605.12	0.647285899999996	3.7733662
1605.17333	0.643808699999997	3.7779748
1605.22667	0.6432872	3.7833286
1605.28	0.641489500000002	3.7814907
1605.33333	0.655385699999997	3.7864932
1605.38667	0.648882800000003	3.7909343
1605.44	0.644316700000001	3.7859193
1605.49333	0.634954699999998	3.7860427
1605.54667	0.636375999999995	3.8004411
1605.6	0.636534600000001	3.8220144
1605.65333	0.632387499999997	3.8091209
1605.70667	0.633993400000001	3.7927108
1605.76	0.638711899999997	3.8076081
1605.81333	0.631036099999999	3.8196451
1605.86667	0.620411099999998	3.8252233
1605.92	0.628029699999999	3.8350083
1605.97333	0.636460499999998	3.8021594
1606.02667	0.635230400000005	3.8287394
1606.08	0.615437299999996	3.8397996
1606.13333	0.625762999999999	3.827656
1606.18667	0.631704800000001	3.8375026
1606.24	0.606612499999997	3.8582457
1606.29333	0.601286900000005	3.8616525
1606.34667	0.595698200000001	3.8464745
1606.4	0.614181099999996	3.8572309
1606.45333	0.619534800000004	3.8588961
1606.50667	0.627654899999996	3.8350417
1606.56	0.6333907	3.8511999
1606.61333	0.603070099999997	3.8555747
1606.66667	0.5889612	3.85949370000001
1606.72	0.594928700000004	3.8621179
1606.77333	0.595292100000002	3.865446
1606.82667	0.591283799999999	3.8628118
1606.88	0.582849100000004	3.8703644
1606.93333	0.594730199999994	3.8580054
1606.98667	0.592945699999994	3.850677
1607.04	0.588908100000005	3.869576
1607.09333	0.600204900000001	3.8704023
1607.14667	0.5953327	3.8244145
1607.2	0.584910799999996	3.8494266
1607.25333	0.568753600000001	3.8516107
1607.30667	0.571772100000004	3.863763
1607.36	0.573283599999996	3.8787506
1607.41333	0.574047199999995	3.8701366
1607.46667	0.567467000000001	3.8661311
1607.52	0.5742197	3.8814099
1607.57333	0.578296700000003	3.8865555
1607.62667	0.578942500000004	3.865044
1607.68	0.565744299999999	3.8697334
1607.73333	0.559032799999997	3.879691
1607.78667	0.566242299999999	3.8693661
1607.84	0.571627300000003	3.8828099
1607.89333	0.567942299999999	3.8837672
1607.94667	0.565081300000003	3.8689117
1608	0.557180899999999	3.8748597
1608.05333	0.554700799999999	3.887081
1608.10667	0.564847	3.8670303
1608.16	0.5654088	3.8665919
1608.21333	0.559970399999997	3.8820636
1608.26667	0.554482899999996	3.87666460000001
1608.32	0.561796999999999	3.8748274
1608.37333	0.558974899999996	3.8937563
1608.42667	0.564565700000003	3.8817981
1608.48	0.555973600000002	3.8887565
1608.53333	0.5505596	3.8943419
1608.58667	0.543399100000002	3.8694587
1608.64	0.552680199999998	3.864657
1608.69333	0.564318700000001	3.8831991
1608.74667	0.555352799999994	3.88916829999999
1608.8	0.554685399999997	3.8737372
1608.85333	0.556468700000003	3.8701818
1608.90667	0.557118200000005	3.8780801
1608.96	0.5446873	3.8752778
1609.01333	0.551517799999999	3.873907
1609.06667	0.540694900000005	3.8746823
1609.12	0.5352076	3.8887551
1609.17333	0.527863199999999	3.886625
1609.22667	0.5249241	3.88373050000001
1609.28	0.537407199999997	3.8632155
1609.33333	0.524065799999995	3.8627101
1609.38667	0.531735000000005	3.885307
1609.44	0.534102900000001	3.886675
1609.49333	0.533864100000002	3.8794185
1609.54667	0.536640300000002	3.8742614
1609.6	0.554954600000002	3.8621381
1609.65333	0.5500015	3.8735312
1609.70667	0.534261200000003	3.8694739
1609.76	0.5336906	3.8616723
1609.81333	0.5254616	3.8569161
1609.86667	0.525834400000001	3.8716609
1609.92	0.5275818	3.8621379
1609.97333	0.523795100000001	3.8671219
1610.02667	0.521648599999999	3.878306
1610.08	0.511199699999999	3.8647016
1610.13333	0.516865099999997	3.8423287
1610.18667	0.516840200000004	3.854108
1610.24	0.510966000000003	3.8602297
1610.29333	0.507480000000001	3.8665561
1610.34667	0.502861600000003	3.8695392
1610.4	0.5122918	3.8748137
1610.45333	0.506539400000001	3.8561541
1610.50667	0.499551699999998	3.8614748
1610.56	0.497525000000003	3.8552673
1610.61333	0.497178400000003	3.8519077
1610.66667	0.501885399999999	3.85526059999999
1610.72	0.5040622	3.8566991
1610.77333	0.503828599999999	3.8555271
1610.82667	0.508769200000003	3.8739239
1610.88	0.503799800000003	3.8748237
1610.93333	0.508997100000002	3.8589355
1610.98667	0.514907399999998	3.8400228
1611.04	0.511764499999998	3.8410677
1611.09333	0.510059499999997	3.8286936
1611.14667	0.514943000000002	3.8514489
1611.2	0.513489300000003	3.8676822
1611.25333	0.509411700000001	3.8607456
1611.30667	0.482176000000003	3.839476
1611.36	0.487619299999999	3.8411381
1611.41333	0.4999897	3.8420985
1611.46667	0.509853800000002	3.8429711
1611.52	0.510240400000001	3.8522913
1611.57333	0.503841000000001	3.8505353
1611.62667	0.503648599999998	3.8352122
1611.68	0.513569499999996	3.8381245
1611.73333	0.505628899999998	3.8362384
1611.78667	0.500588	3.834231
1611.84	0.490139300000003	3.8373673
1611.89333	0.501050500000005	3.82902540000001
1611.94667	0.493808700000002	3.8242863
1612	NaN	NaN
1612.05333	NaN	NaN
1612.10667	NaN	NaN
1612.16	NaN	NaN
1612.21333	NaN	NaN
1612.26667	NaN	NaN
1612.32	NaN	NaN
1612.37333	NaN	NaN
1612.42667	NaN	NaN
1612.48	NaN	NaN
1612.53333	NaN	NaN
1612.58667	NaN	NaN
1612.64	NaN	NaN
1612.69333	NaN	NaN
1612.74667	NaN	NaN
1612.8	NaN	NaN
1612.85333	NaN	NaN
1612.90667	NaN	NaN
1612.96	NaN	NaN
1613.01333	NaN	NaN
1613.06667	NaN	NaN
1613.12	NaN	NaN
1613.17333	NaN	NaN
1613.22667	NaN	NaN
1613.28	NaN	NaN
1613.33333	NaN	NaN
1613.38667	NaN	NaN
1613.44	NaN	NaN
1613.49333	NaN	NaN
1613.54667	NaN	NaN
1613.6	NaN	NaN
1613.65333	NaN	NaN
1613.70667	NaN	NaN
1613.76	NaN	NaN
1613.81333	NaN	NaN
1613.86667	NaN	NaN
1613.92	NaN	NaN
1613.97333	NaN	NaN
1614.02667	NaN	NaN
1614.08	NaN	NaN
1614.13333	NaN	NaN
1614.18667	NaN	NaN
1614.24	NaN	NaN
1614.29333	NaN	NaN
1614.34667	NaN	NaN
1614.4	NaN	NaN
1614.45333	NaN	NaN
1614.50667	NaN	NaN
1614.56	NaN	NaN
1614.61333	NaN	NaN
1614.66667	NaN	NaN
1614.72	NaN	NaN
1614.77333	NaN	NaN
1614.82667	NaN	NaN
1614.88	NaN	NaN
1614.93333	NaN	NaN
1614.98667	NaN	NaN
1615.04	NaN	NaN
1615.09333	NaN	NaN
1615.14667	NaN	NaN
1615.2	NaN	NaN
1615.25333	NaN	NaN
1615.30667	NaN	NaN
1615.36	NaN	NaN
1615.41333	NaN	NaN
1615.46667	NaN	NaN
1615.52	NaN	NaN
1615.57333	NaN	NaN
1615.62667	NaN	NaN
1615.68	NaN	NaN
1615.73333	NaN	NaN
1615.78667	NaN	NaN
1615.84	NaN	NaN
1615.89333	NaN	NaN
1615.94667	NaN	NaN
1616	NaN	NaN
1616.05333	NaN	NaN
1616.10667	NaN	NaN
1616.16	NaN	NaN
1616.21333	NaN	NaN
1616.26667	NaN	NaN
1616.32	NaN	NaN
1616.37333	NaN	NaN
1616.42667	NaN	NaN
1616.48	NaN	NaN
1616.53333	NaN	NaN
1616.58667	NaN	NaN
1616.64	NaN	NaN
1616.69333	NaN	NaN
1616.74667	NaN	NaN
1616.8	NaN	NaN
1616.85333	NaN	NaN
1616.90667	NaN	NaN
1616.96	NaN	NaN
1617.01333	NaN	NaN
1617.06667	NaN	NaN
1617.12	NaN	NaN
1617.17333	NaN	NaN
1617.22667	NaN	NaN
1617.28	NaN	NaN
1617.33333	NaN	NaN
1617.38667	NaN	NaN
1617.44	NaN	NaN
1617.49333	NaN	NaN
1617.54667	NaN	NaN
1617.6	NaN	NaN
1617.65333	NaN	NaN
1617.70667	NaN	NaN
1617.76	NaN	NaN
1617.81333	NaN	NaN
1617.86667	NaN	NaN
1617.92	NaN	NaN
1617.97333	NaN	NaN
1618.02667	NaN	NaN
1618.08	NaN	NaN
1618.13333	NaN	NaN
1618.18667	NaN	NaN
1618.24	NaN	NaN
1618.29333	NaN	NaN
1618.34667	NaN	NaN
1618.4	NaN	NaN
1618.45333	NaN	NaN
1618.50667	NaN	NaN
1618.56	NaN	NaN
1618.61333	NaN	NaN
1618.66667	NaN	NaN
1618.72	NaN	NaN
1618.77333	NaN	NaN
1618.82667	NaN	NaN
1618.88	NaN	NaN
1618.93333	NaN	NaN
1618.98667	NaN	NaN
1619.04	NaN	NaN
1619.09333	NaN	NaN
1619.14667	NaN	NaN
1619.2	NaN	NaN
1619.25333	NaN	NaN
1619.30667	NaN	NaN
1619.36	NaN	NaN
1619.41333	NaN	NaN
1619.46667	NaN	NaN
1619.52	NaN	NaN
1619.57333	NaN	NaN
1619.62667	NaN	NaN
1619.68	NaN	NaN
1619.73333	NaN	NaN
1619.78667	NaN	NaN
1619.84	NaN	NaN
1619.89333	NaN	NaN
1619.94667	NaN	NaN
1620	NaN	NaN


==> data/Sterlite_Raman_result.txt <==
Wavelength	SNR	GMI	netrate
1479.72950574903	4.9622410554988	3.32158161380428	316.128678150523
1480.57722234157	6.27130517905587	4.06246958563895	422.641036017949
1481.42591078113	6.468364987353	4.15676097304419	424.913299652455
1482.27557273988	7.07422161626646	4.48666557274791	433.718321236162
1483.12620989386	7.28635113656839	4.60396859409267	464.393880301981
1483.97782392294	7.43522915971316	4.71470264126407	479.321390011993
1484.83041651086	7.72553487775779	4.88582593858773	483.708121195274
1485.68398934523	7.67015666197072	4.87322812258999	487.116516647031
1486.53854411754	7.9218602907176	5.01128378274079	505.010592768759
1487.39408252318	8.17628898159207	5.12897700863263	508.134955266204
1488.25060626143	8.34819297502269	5.24865075813588	520.632405255982
1489.10811703552	8.3610036534168	5.2485116553887	525.744998433619
1489.96661655256	8.36070123107444	5.21727213127182	524.04080070774
1490.82610652365	8.05519867404491	5.0861969105239	506.430757540325
1491.68658866379	8.62001007260313	5.358193736143	549.130378338733
1492.54806469199	8.91518449530037	5.53100574885905	568.065908626275
1493.41053633119	9.02155885179061	5.56786009598149	570.432849912218
1494.27400530835	9.10813674900579	5.60649466449788	581.951964170474
1495.1384733544	9.02218096932574	5.57774205165856	572.799791198161
1496.00394220429	9.19395120241461	5.66406096192259	583.656161896353
1496.870413597	9.15635053901114	5.60108419632484	573.43097554108
1497.73788927552	9.2286280047369	5.64664742411849	585.959984748004
1498.60637098689	9.27668856390627	5.66996212819491	584.476701542147
1499.47586048222	9.3546326380544	5.70133903118603	584.255787022125
1500.34635951665	9.13858033516125	5.62534850097041	582.551589296246
1501.21786984945	9.26085826847652	5.70860076686012	594.765006331711
1502.09039324393	9.27172736541689	5.67749785405878	591.640643834266
1502.96393146753	9.25033769595086	5.66506905219942	590.2204790627
1503.8384862918	9.45616213744193	5.74192833383012	600.761257589432
1504.71405949241	9.11782516537771	5.59312036726813	583.656161896353
1505.59065284917	8.99959661968888	5.54860599878727	578.007062027236
1506.46826814604	8.90534320308199	5.54811072750674	578.007062027236
1507.34690717114	8.97400886987905	5.49051196267988	570.432849912218
1508.22657171677	9.18923101501063	5.70290380800118	595.049039286024
1509.10726357941	9.23947226550661	5.74786649170388	599.877599509347
1509.98898455975	9.39592940143393	5.7576513468055	599.877599509347
1510.87173646267	9.75291337370975	5.88041630436383	614.931346087944
1511.75552109729	9.84788306553378	5.95690842105065	621.085393431395
1512.64034027695	9.99901349754605	6.04170621699825	630.553158575166
1513.52619581927	10.0660898640283	6.03377058326264	628.659605546412
1514.41308954609	10.0839788255129	6.07213509696269	630.553158575166
1515.30102328355	10.209201116306	6.15800061146969	640.210279021813
1516.18999886207	10.5853896488405	6.26720130528872	652.991761965905
1517.08001811635	10.7058530850343	6.33138866102642	658.893335572188
1517.97108288543	10.6026289985439	6.29317443986539	652.991761965905
1518.86319501265	10.6476830501455	6.27961376392442	652.991761965905
1519.7563563457	10.7350245012736	6.3362386743971	660.818447818088
1520.65056873661	10.5422141714585	6.23948838676566	649.015300605521
1521.54583404176	10.4016598910598	6.16435845143925	643.050608564944
1522.44215412195	9.52796519539566	5.89857434559765	614.64731313363
1523.3395308423	9.9711169002553	5.98873188894581	624.399111231715
1524.2379660724	9.48329161198904	5.77985388673573	600.761257589432
1525.13746168619	8.03778358172552	5.10575217127264	525.744998433619
NaN	NaN	NaN	NaN
1531.56549037639	8.99656818145933	5.6231681539582	568.775991012059
1532.47365770997	12.5555225770708	7.83183433792571	814.60651297008
1533.38290270855	12.6623960155171	7.89062138890493	823.6955675081
1534.29322729145	12.7687279552027	7.95134250758844	823.127501599474
1535.20463338258	12.541335831878	7.84997661726485	818.630313156183
1536.1171229104	12.3906380318704	7.73752257502397	803.955277183337
1537.03069780796	12.4015967784988	7.74198303199818	796.286387416883
1537.94536001293	11.7265238787833	7.29179723418539	747.716752229335
1538.86111146758	11.435411408661	7.16873898818771	725.562181792911
1539.7779541188	11.6911896852944	7.31697789999268	749.846999386684
1540.69588991816	11.7321418547736	7.33332643348025	762.202432899306
1541.61492082184	11.5292334439653	7.20215334895162	743.266902611763
1542.53504879072	11.2582785287334	7.10064918576471	719.171440320865
1543.45627579035	11.79758563891	7.3973964671689	740.379234242913
1544.37860379098	12.0769070495587	7.53295999193683	774.131816980458
1545.30203476759	12.1062673673791	7.56467517989725	769.019223802821
1546.22657069987	11.5651433573613	7.25268780543399	720.780960395307
1547.15221357224	11.703556903274	7.39402298253978	737.917615305533
1548.0789653739	11.9318291185067	7.46374570546378	738.343664737002
1549.0068280988	11.8760714982967	7.41063908927804	759.646136310488
1549.93580374569	11.768888834817	7.4191848136422	747.95344635793
1550.86589431809	11.8155155094515	7.45618015852502	740.379234242913
1551.79710182437	11.4281269877222	7.17568615689052	720.780960395307
1552.72942827769	12.0595430337012	7.54344792205545	743.266902611763
1553.66287569607	12.1397304951162	7.62296051389451	781.374657315442
1554.59744610239	11.9720118850785	7.45525753488836	766.888976645473
1555.53314152439	12.1073245044329	7.60168986916238	733.46776568796
1556.46996399469	12.605610626593	7.85097141926803	817.162809558898
1557.40791555083	12.7032022015516	7.90073568101031	816.074016567364
1558.34699823525	12.6187033788436	7.90720754651285	812.476265812731
1559.28721409531	12.3261646210592	7.67397069678128	793.730090828064
1560.22856518334	12.5178312592815	7.81418333539283	814.60651297008
1561.1710535566	12.451347101941	7.78780902191857	809.067870360974
1562.11468127734	12.3110729389201	7.7436453330873	796.286387416883
1563.0594504128	12.2035405828767	7.62553841250995	781.374657315443
1564.00536303523	11.6349466895504	7.28449950239324	749.846999386684
1564.95242122187	9.68176879958858	6.09523275796939	633.961554026924
NaN	NaN	NaN	NaN
1573.29662215528	9.58214838480227	5.97164060507968	621.180071082833
1574.25496955646	10.3692022308533	6.46260927557527	659.098470483637
1575.21448519193	11.103843150976	6.95227004916928	718.98208501799
1576.17517119912	11.6317566210581	7.27787541840277	757.089839721669
1577.13702972068	11.6016202619317	7.32303592038913	757.421211501702
1578.1000629045	12.0712099691422	7.54773521505231	783.93095390426
1579.06427290372	12.1034016617663	7.57490471138096	786.061201061609
1580.02966187674	12.1958594035784	7.61803558621076	786.061201061609
1580.99623198724	12.3862884537625	7.76401961832417	809.067870360974
1581.96398540419	12.3453299055061	7.74844573926296	806.511573772156
1582.93292430191	12.300742156502	7.67176236004526	788.617497650427
1583.90305085999	12.4855063906473	7.77556007766195	803.955277183337
1584.87436726343	12.3929723550463	7.77801833870107	801.398980594519
1585.84687570255	12.1805207528744	7.64162786780197	791.173794239246
1586.82057837307	11.3907382257467	7.09132639799286	727.69242895026
1587.79547747609	12.4318547369474	7.73330544413772	801.398980594519
1588.77157521814	12.4758080815965	7.8042330869425	801.398980594519
1589.74887381117	12.3937526965793	7.75873035012881	793.730090828064
1590.72737547257	12.6843659702695	7.94695729041775	822.701452168004
1591.70708242521	12.5344530092589	7.86686318153547	815.647967135895
1592.68799689742	12.48557357334	7.80250800648382	812.050216381262
1593.67012112304	12.7601731185719	7.95470256043335	823.127501599474
1594.65345734142	12.7195838803408	7.94190164430777	817.588858990368
1595.63800779743	12.6700650596228	7.94353695228266	814.60651297008
1596.6237747415	12.540316645678	7.87410484701423	809.067870360974
1597.61076042963	12.0974481303255	7.56820453614741	786.061201061609
1598.59896712338	11.4560768065815	7.1404331608024	725.562181792911
1599.58839708994	12.5358219114886	7.8253447703475	806.937623203626
1600.57905260207	12.4577380786053	7.82073203796688	806.511573772156
1601.57093593822	12.9258139928306	8.02226225236085	832.689944394683
1602.56404938245	12.5425779198661	7.82835550994898	814.60651297008
1603.55839522451	12.8223970255353	8.02534979847725	834.204786817686
1604.55397575981	12.7974071518453	8.00555826000561	834.204786817686
1605.55079328951	12.7370400912303	7.96602184273234	825.210409931103
1606.54885012044	12.7628212566821	7.9795691030109	825.683798188292
1607.54814856521	12.7778627922799	7.93182962853737	822.654113342285
1608.54869094216	12.6451579102645	7.87216109907212	809.493919792444
1609.55047957543	11.9192830038323	7.47704354667406	769.445273234291
1610.55351679493	12.3202372418777	7.68255261191633	793.730090828064
1611.55780493639	12.0580108078083	7.51558908842466	780.948607883973


==> data/Vascade_NoRaman_result.txt <==
Wavelength	SNR	GMI	netrate
1479.72950574903	-2.94013529719843	0.000992949148284439	0
1480.57722234157	0.965050157599938	1.6298577037338	0
1481.42591078113	1.70513932165026	1.89088858708696	0
1482.27557273988	3.20251683038313	2.37331847747308	213.024715734853
1483.12620989386	3.98855619862735	2.78022368314679	236.883483897157
1483.97782392294	4.54098595716551	3.02685809463952	236.883483897157
1484.83041651086	4.98188887944258	3.28597326533038	316.128678150523
1485.68398934523	5.53212212152634	3.61292314625405	316.128678150523
1486.53854411754	5.61900081884706	3.76894850135036	358.165555388867
1487.39408252318	6.1659108201138	3.99196244770004	379.183994008039
1488.25060626143	6.63032720742476	4.28590835555628	422.641036017949
1489.10811703552	6.67392783301312	4.33559448065911	422.641036017949
1489.96661655256	7.08127936216666	4.54209308926718	443.659474637121
1490.82610652365	6.86900044817432	4.38600727774042	426.33346442402
1491.68658866379	7.53910444655435	4.74922292662176	474.776862742983
1492.54806469199	7.87965774205223	4.93511897662138	503.30639504288
1493.41053633119	8.05421941886584	5.03597281816405	511.259317763648
1494.27400530835	7.97326615273106	5.10927980022307	516.371910941285
1495.1384733544	8.29307682204463	5.28218973552207	529.153393885376
1496.00394220429	8.561091475999	5.33705076432597	543.76531142393
1496.870413597	8.65356057390779	5.40790349918174	550.140273287402
1497.73788927552	8.87536889211328	5.4749689040172	561.817183631387
1498.60637098689	8.90734306941115	5.49766413142087	565.130901431707
1499.47586048222	9.0430805227437	5.61330162732034	574.219955969727
1500.34635951665	9.23200369974528	5.6273455431862	584.255787022125
1501.21786984945	9.38178604422541	5.73290212644824	590.2204790627
1502.09039324393	9.30037428461493	5.68257171906575	590.2204790627
1502.96393146753	8.71297473268667	5.41817147812997	556.136524545124
1503.8384862918	9.47772623235498	5.7504121013401	598.173401783468
1504.71405949241	9.45324346110054	5.73799723135285	591.640643834266
1505.59065284917	9.24140369969534	5.67950868831885	589.620853936928
1506.46826814604	9.75501708721256	5.91424734505076	613.826773487837
1507.34690717114	9.65158991246522	5.82207153522951	599.057059863554
1508.22657171677	9.80688588461638	5.93919194515718	620.138616917018
1509.10726357941	9.52548136566399	5.86968454539578	613.826773487837
1509.98898455975	9.94718911922094	6.0223867850408	626.766052517658
1510.87173646267	9.80809685730097	5.93632255064542	617.771675631075
1511.75552109729	9.91127594260889	5.95421394073758	622.032169945772
1512.64034027695	10.0753137398851	6.04549489817268	630.553158575166
1513.52619581927	9.80716071318149	5.93617682022258	617.771675631075
1514.41308954609	9.27344431354785	5.69237535017661	594.765006331711
1515.30102328355	9.53866277309245	5.80602021047519	597.352862137675
1516.18999886207	9.67379644938111	5.87638049000429	613.511181316378
1517.08001811635	9.53998715556563	5.84080407102149	605.873850767069
1517.97108288543	9.33233013067517	5.72952152919229	595.932697366109
1518.86319501265	9.08699362768228	5.61008715747966	581.951964170474
1519.7563563457	9.21310923094967	5.64067990014322	584.255787022125
1520.65056873661	8.96540512879229	5.54747996000597	574.219955969727
1521.54583404176	9.0347344308716	5.57358599797028	578.007062027236
1522.44215412195	8.76686789952487	5.39619737824962	559.828952951195
1523.3395308423	8.84520226207333	5.43462539705079	561.438473025636
1524.2379660724	8.14691783700845	5.21821549085769	539.378580240649
1525.13746168619	7.35815952832887	4.73429904527722	471.810296331268
NaN	NaN	NaN	NaN
1531.56549037639	10.4058903987294	6.52213195614014	669.465673316066
1532.47365770997	12.8650692504294	8.019448703797	830.654374888772
1533.38290270855	13.3302756089747	8.28620569319856	867.010593040853
1534.29322729145	12.9325708909241	8.08427515618081	839.175363518166
1535.20463338258	13.1262564322124	8.18848445625563	853.234994756666
1536.1171229104	12.7964464265973	8.0085205809383	831.222440797398
1537.03069780796	12.8076481523651	7.95640156857149	826.725252354107
1537.94536001293	12.9078381264862	8.00738144447298	831.222440797398
1538.86111146758	12.9992409549862	8.08977317148923	839.175363518166
1539.7779541188	12.6398668157526	7.9028602210755	820.145155579186
1540.69588991816	12.6130204387217	7.88506369666784	817.588858990368
1541.61492082184	12.3091096257252	7.71459179236028	801.398980594519
1542.53504879072	11.902017854387	7.46340165676315	769.445273234291
1543.45627579035	12.8359504367972	8.00569775779392	824.168955765289
1544.37860379098	12.5992003977151	7.90930267519366	774.131816980457
1545.30203476759	13.0070925930576	8.07898764952252	828.098078299954
1546.22657069987	12.956970030714	8.05655995278889	839.743429426792
1547.15221357224	13.2717227423624	8.25844005120234	844.145940218646
1548.0789653739	13.3715701942492	8.30608681569533	867.010593040853
1549.0068280988	13.5519688832627	8.39613469919134	875.484242844529
1549.93580374569	13.1276340659736	8.17521258090721	839.175363518166
1550.86589431809	13.3953805138125	8.3386022737241	868.572774289576
1551.79710182437	12.6496974829983	7.94162433258836	798.842684005701
1552.72942827769	12.5709069436257	7.88948233257702	804.381326614807
1553.66287569607	13.4970968005084	8.37172812671887	871.69713678702
1554.59744610239	13.3403944635983	8.27137892609868	861.329933954591
1555.53314152439	13.5347345713607	8.38785124920942	869.140840198202
1556.46996399469	13.5250921011296	8.37673344184902	875.484242844529
1557.40791555083	13.656171599997	8.45141106833305	883.200471436703
1558.34699823525	13.7461207463142	8.52216368928703	887.887015182869
1559.28721409531	12.8872313545076	8.02107603089172	834.204786817686
1560.22856518334	13.1548108805608	8.18381343401237	852.098862939414
1561.1710535566	13.3326088473108	8.24970857773887	861.329933954591
1562.11468127734	12.8436992363592	8.01143287457048	832.263894963213
1563.0594504128	12.8995999144798	8.01766609864313	836.761083406504
1564.00536303523	12.8264282000322	8.00360549160362	834.204786817686
1564.95242122187	10.7268847297155	6.67623807248866	683.193932774535
NaN	NaN	NaN	NaN
1573.29662215528	9.98767195226778	6.25509147313225	637.369949478681
1574.25496955646	11.7126011990277	7.32150848441445	759.646136310488
1575.21448519193	11.9797913815968	7.49314974475802	779.244410158094
1576.17517119912	11.6635454357963	7.34022446372586	762.202432899306
1577.13702972068	11.9398036376075	7.44799139141678	774.131816980458
1578.1000629045	12.0937945282649	7.53797037897155	786.487250493079
1579.06427290372	11.8038375134254	7.43969679829871	776.262064137806
1580.02966187674	11.4778108004558	7.16994096956906	742.935530831731
1580.99623198724	12.1740075740487	7.65597741271258	798.842684005701
1581.96398540419	12.3452389426574	7.74091605496767	806.511573772156
1582.93292430191	12.1801359706057	7.60654953614257	786.487250493079
1583.90305085999	12.3616718933316	7.7076144254004	796.286387416883
1584.87436726343	12.3788965522277	7.70875815469783	798.842684005701
1585.84687570255	12.3351218850545	7.69603473529178	801.398980594519
1586.82057837307	12.4677808088103	7.79409998170313	809.067870360974
1587.79547747609	12.5051755864218	7.82287414975824	809.067870360974
1588.77157521814	11.9052638940381	7.44273213797827	769.445273234291
1589.74887381117	12.2808148414079	7.64452237476871	791.599843670716
1590.72737547257	12.3734353934028	7.73568547832194	793.730090828064
1591.70708242521	12.2731751815741	7.72046896850099	786.061201061609
1592.68799689742	12.3557830696237	7.69747871315195	784.357003335731
1593.67012112304	12.6702560585244	7.899744464554	815.03256240155
1594.65345734142	12.8976966662843	8.02879467159999	832.263894963213
1595.63800779743	12.9262498047095	8.00900349165493	828.66614420858
1596.6237747415	12.9107156895284	8.07600828389662	839.743429426792
1597.61076042963	12.3916873069189	7.73363432585497	801.398980594519
1598.59896712338	12.1335840871423	7.64251230917734	783.930953904261
1599.58839708994	12.5053990048234	7.85602054206549	802.251079457458
1600.57905260207	12.5605046202767	7.87839678347839	814.60651297008
1601.57093593822	12.772315647434	7.96406960027922	826.725252354107
1602.56404938245	12.8626857864126	8.03820913430765	828.24009477711
1603.55839522451	12.8681681159188	8.01107919079723	833.778737386216
1604.55397575981	12.7792303182366	7.99750879159693	831.222440797398
1605.55079328951	12.9526763282008	8.08755163152778	839.317379995323
1606.54885012044	12.651910178822	7.86848220692223	817.162809558898
1607.54814856521	12.6020538070173	7.81015045049488	817.162809558898
1608.54869094216	12.7301476995748	7.96873574530223	824.168955765289
1609.55047957543	12.2377587222835	7.69260255310665	801.398980594519
1610.55351679493	12.2858793095644	7.70524410019092	798.842684005701
1611.55780493639	11.9095876836911	7.4225381150677	759.646136310488


==> data/Vascade_Raman_result.txt <==
Wavelength	SNR	GMI	netrate
1479.72950574903	3.93668135515139	2.73355788768174	236.883483897157
1480.57722234157	5.40901918476513	3.55823270258848	316.128678150523
1481.42591078113	5.57274785246604	3.71141872447331	379.183994008039
1482.27557273988	6.39811079901514	4.09357301184378	422.641036017949
1483.12620989386	6.70541046132137	4.30591408621908	422.641036017949
1483.97782392294	6.91596997618559	4.44380671596205	445.079639408687
1484.83041651086	7.28444703711689	4.64585402110979	443.659474637121
1485.68398934523	7.45443691505958	4.70335219501887	463.257748484728
1486.53854411754	7.32845778407042	4.69392500662776	451.896430312202
1487.39408252318	8.04217449023489	5.08617796765395	493.807070681963
1488.25060626143	8.11953399258499	5.09817534144679	503.306395042881
1489.10811703552	8.37727507740552	5.19078106805547	524.04080070774
1489.96661655256	8.44408898050833	5.27706251854472	527.449196159497
1490.82610652365	8.52257950483863	5.30853906683738	532.561789337134
1491.68658866379	8.60003193271822	5.40929814994905	548.46763477867
1492.54806469199	8.85510307521224	5.47543790970241	554.148293864932
1493.41053633119	8.66295247438802	5.42415725241789	551.150168236071
1494.27400530835	8.83053058130879	5.46662169222104	558.440347396775
1495.1384733544	9.06004502096486	5.59209214117886	572.799791198161
1496.00394220429	9.19325236892838	5.62944885562746	575.924153695606
1496.870413597	9.25950739599967	5.64257700382577	571.853014683784
1497.73788927552	9.11186352505609	5.61572181906777	576.58689725567
1498.60637098689	8.70657133248201	5.37907245056332	547.45773983
1499.47586048222	8.8070539047759	5.50713728055956	564.752190825956
1500.34635951665	9.04291653688574	5.58586957826938	579.711259753115
1501.21786984945	9.10867643468699	5.60410876259258	582.551589296246
1502.09039324393	9.40242378045273	5.72000280229715	593.060808605832
1502.96393146753	9.5760298018175	5.77936905931565	603.285994961105
1503.8384862918	9.37914396792349	5.76056377866798	601.581797235226
1504.71405949241	9.76962644395403	5.91225414666021	616.19371477378
1505.59065284917	9.70331380456604	5.89377026852033	609.881871344599
1506.46826814604	9.53331286529886	5.81021826996695	604.990192686984
1507.34690717114	9.44501928586264	5.76155785984666	594.765006331711
1508.22657171677	9.49520447872886	5.7695174686129	591.640643834266
1509.10726357941	9.73243857706559	5.87694491665605	610.702410990392
1509.98898455975	9.89210933201014	5.97719654364018	617.771675631075
1510.87173646267	9.44122118697132	5.79418566115165	599.877599509347
1511.75552109729	9.93486663572284	6.00194648907613	624.399111231715
1512.64034027695	10.0998752900197	6.08265957091187	633.393488118298
1513.52619581927	10.0092693106214	6.04188227908658	628.659605546412
1514.41308954609	10.1237237987477	6.07129043999503	633.393488118298
1515.30102328355	10.1821571531838	6.09732031622356	633.393488118298
1516.18999886207	10.0667771265901	6.08879012908922	633.393488118298
1517.08001811635	10.058952361855	6.06603118663608	633.393488118298
1517.97108288543	9.94853707197576	6.00064042561465	626.292664260469
1518.86319501265	9.66982301084541	5.94584110877446	617.771675631075
1519.7563563457	9.68706021989004	5.85142684499414	609.282246218827
1520.65056873661	9.53390908588488	5.79035052087482	604.16965304119
1521.54583404176	9.16804842704863	5.63414900744187	587.380149519569
1522.44215412195	8.61638505271727	5.42570789281286	564.846868477393
1523.3395308423	9.02731182143827	5.54930593281467	571.853014683784
1524.2379660724	8.73061248915203	5.39234196853348	552.128503967594
1525.13746168619	7.57585563809091	4.83726822907104	495.511268407842
NaN	NaN	NaN	NaN
1531.56549037639	11.3842174038526	7.14997215237576	731.337518530612
1532.47365770997	13.4218534457636	8.31637561596148	869.140840198202
1533.38290270855	13.5560793126948	8.39151773181822	871.69713678702
1534.29322729145	13.3188011447655	8.30061748772072	863.886230543409
1535.20463338258	13.455550326692	8.36988529364768	874.253433375839
1536.1171229104	13.2497880973063	8.22152816692098	857.779522025676
1537.03069780796	13.2217132612853	8.24053177331273	858.915653842929
1537.94536001293	13.2469111878399	8.2411857535798	859.199686797242
1538.86111146758	12.4058633872302	7.76514955425894	797.753891014167
1539.7779541188	12.6788490661523	7.92418005634866	812.050216381262
1540.69588991816	12.7869833770028	7.9576034848185	814.60651297008
1541.61492082184	12.9417020743491	8.05754540691778	837.187132837974
1542.53504879072	13.1208091622643	8.16126747380032	852.098862939414
1543.45627579035	13.6194616628316	8.45963847207614	882.301033748044
1544.37860379098	13.6959758917052	8.49298600374451	883.200471436703
1545.30203476759	13.4963769698881	8.39267219628854	876.715052313219
1546.22657069987	13.191632923498	8.20650880918205	850.678698167848
1547.15221357224	13.5783802918683	8.44260840692004	875.484242844529
1548.0789653739	13.4115887556167	8.30395636391243	864.880345883505
1549.0068280988	12.5690148447363	7.84767187778731	813.091670547076
1549.93580374569	13.2262461806505	8.223776455721	852.808945325196
1550.86589431809	13.3520051294122	8.31931210959523	855.365241914015
1551.79710182437	13.3073559310722	8.24531479103364	852.808945325196
1552.72942827769	13.5048577746351	8.39499069680051	871.69713678702
1553.66287569607	13.5648109211031	8.4254994859534	872.833268604273
1554.59744610239	13.1319607032918	8.19698606726798	850.678698167848
1555.53314152439	13.1980738177295	8.23243851185986	855.649274868328
1556.46996399469	13.1357949428556	8.18126995782231	837.660521095163
1557.40791555083	13.6565684236842	8.45981332875157	883.200471436702
1558.34699823525	13.6115889286832	8.41735339068238	877.614490001877
1559.28721409531	12.7968728488356	7.97588861177353	824.168955765289
1560.22856518334	13.01883270292	8.13229812193594	844.145940218646
1561.1710535566	13.1215437863172	8.18883974635746	855.649274868328
1562.11468127734	13.1265967646161	8.16474979149751	847.27030271609
1563.0594504128	12.9134698164318	8.05257833415514	825.115732279666
1564.00536303523	12.9688947075591	8.08841388560313	837.187132837974
1564.95242122187	9.22521214550954	5.80323948699583	603.285994961105
NaN	NaN	NaN	NaN
1573.29662215528	10.1120402631092	6.28536435418366	641.630443793378
1574.25496955646	11.7884762306648	7.38781273502899	762.202432899306
1575.21448519193	12.0253938274733	7.5226264295918	776.688113569276
1576.17517119912	12.0806572835371	7.55550085592195	781.374657315442
1577.13702972068	11.6670983835596	7.29586467848648	750.178371166716
1578.1000629045	12.405199443021	7.77548118208789	806.937623203626
1579.06427290372	12.7699043174029	7.95275611754912	829.707598374395
1580.02966187674	12.6886254147491	7.94211948525168	827.151301785577
1580.99623198724	12.631000236782	7.91540414123216	823.127501599474
1581.96398540419	12.5705354449422	7.87050786885047	817.162809558898
1582.93292430191	12.8670623927285	8.03714994427627	836.619066929348
1583.90305085999	12.7236252076179	7.97426540135071	825.683798188292
1584.87436726343	13.0888417549858	8.13555046220323	844.714006127272
1585.84687570255	12.4800493784173	7.79620082583077	806.511573772156
1586.82057837307	12.5770099806216	7.85617503017586	798.842684005701
1587.79547747609	12.7646672890041	7.99575611814876	834.204786817686
1588.77157521814	12.7355358423151	7.98780049599145	817.162809558898
1589.74887381117	12.6959424930081	7.97102903756527	812.050216381262
1590.72737547257	12.8423588200707	8.0368264159061	837.187132837974
1591.70708242521	12.7503095676156	7.9819236281682	831.222440797398
1592.68799689742	12.9076553228924	8.04205791538809	826.725252354107
1593.67012112304	12.5316516564	7.87531914207801	803.955277183337
1594.65345734142	12.5140237997292	7.80702952695981	806.511573772156
1595.63800779743	11.5493308836511	7.2551077327352	730.911469099141
1596.6237747415	12.5357900002064	7.86536029436656	799.69478286864
1597.61076042963	12.586997357835	7.86502999800083	796.286387416883
1598.59896712338	12.8280036583866	8.03295462393383	824.168955765289
1599.58839708994	12.7374624928258	7.97401456663306	831.222440797398
1600.57905260207	13.1097145744435	8.18984074074823	847.128286238934
1601.57093593822	12.7241728226577	7.9750331390934	817.162809558898
1602.56404938245	13.0724525979115	8.16129344827412	847.128286238934
1603.55839522451	12.7837278813137	7.99831221342905	831.222440797398
1604.55397575981	12.4530191362304	7.7770796103801	806.511573772156
1605.55079328951	13.062662893254	8.1353325687719	844.714006127272
1606.54885012044	12.7429365505583	7.95762229136105	825.683798188292
1607.54814856521	12.8555218646191	8.04314272204467	833.778737386216
1608.54869094216	12.618534215328	7.91545956332232	810.535373958258
1609.55047957543	12.5363552838585	7.86988568986521	806.937623203625
1610.55351679493	12.502977053905	7.81974739919133	806.937623203626
1611.55780493639	12.315314117603	7.71340350662638	798.842684005701


==> data/loss_sterlite.txt <==
wavelength	loss
1450	0.234096243650794
1451	0.234644076587302
1452	0.233961518253968
1453	0.233463488095238
1454	0.232804923015873
1455	0.232715610714286
1456	0.232078995238095
1457	0.230711608333333
1458	0.229860643253968
1459	0.229536696825397
1460	0.22853329484127
1461	0.227992803571429
1462	0.22780055515873
1463	0.226496670634921
1464	0.225671136904762
1465	0.224575849206349
1466	0.224195438888889
1467	0.223385497222222
1468	0.222204227777778
1469	0.221726103968254
1470	0.220979740079365
1471	0.22001160952381
1472	0.219550666666667
1473	0.21888528968254
1474	0.218137488095238
1475	0.217697662698413
1476	0.217321112301587
1477	0.216847681349206
1478	0.216242628174603
1479	0.216355857936508
1480	0.216007993650794
1481	0.215475601190476
1482	0.214999218253968
1483	0.214963493650794
1484	0.214733249206349
1485	0.214284492460317
1486	0.214054853571429
1487	0.213952447222222
1488	0.213844818253968
1489	0.213801448809524
1490	0.213347848015873
1491	0.213009899206349
1492	0.212651362698413
1493	0.212383804365079
1494	0.212477430952381
1495	0.212177326190476
1496	0.211574770634921
1497	0.21122228968254
1498	0.210911891269841
1499	0.210376471428571
1500	0.209881771428571
1501	0.209301241269841
1502	0.208877991666667
1503	0.207960496428571
1504	0.20758598968254
1505	0.206963755555556
1506	0.205939388095238
1507	0.205538693253968
1508	0.204774391666667
1509	0.203965357936508
1510	0.203433268253968
1511	0.20292774484127
1512	0.201731867857143
1513	0.201175936111111
1514	0.200863040079365
1515	0.200077015476191
1516	0.199532286111111
1517	0.198845489285714
1518	0.198501636507937
1519	0.197755878571429
1520	0.19745259484127
1521	0.196816509126984
1522	0.196804398809524
1523	0.196205400793651
1524	0.1957216
1525	0.195513532936508
1526	0.195068863095238
1527	0.194834304365079
1528	0.194939511507937
1529	0.194621393253968
1530	0.194488105555556
1531	0.194416201984127
1532	0.194433836904762
1533	0.194022167460318
1534	0.19402239484127
1535	0.193923621428571
1536	0.193886155952381
1537	0.193307896031746
1538	0.193396602777778
1539	0.193356488095238
1540	0.193462224603175
1541	0.192939823015873
1542	0.193089686111111
1543	0.192894258730159
1544	0.192552827777778
1545	0.192563878571429
1546	0.192144488888889
1547	0.192373371031746
1548	0.192119057936508
1549	0.191546398809524
1550	0.192
1551	0.190902063095238
1552	0.190708376587302
1553	0.190494405555556
1554	0.190179541269841
1555	0.189558139285714
1556	0.189350374603175
1557	0.188955734920635
1558	0.18857040515873
1559	0.188045354761905
1560	0.187800123809524
1561	0.187411085714286
1562	0.187539755555556
1563	0.187143224206349
1564	0.186931447619048
1565	0.186343046031746
1566	0.186468915873016
1567	0.18630716984127
1568	0.186020083730159
1569	0.186036810714286
1570	0.185914346428571
1571	0.185983752777778
1572	0.185865603174603
1573	0.185815951587302
1574	0.185792866666667
1575	0.185643003571429
1576	0.185993138095238
1577	0.185559216269841
1578	0.186201432936508
1579	0.186138914285714
1580	0.18612740952381
1581	0.186119916269841
1582	0.186070945634921
1583	0.186244726587302
1584	0.18702628531746
1585	0.187026588492064
1586	0.187162827380952
1587	0.187430613095238
1588	0.187870135714286
1589	0.187802924603175
1590	0.187922739285714
1591	0.188152832142857
1592	0.188653359920635
1593	0.188819723015873
1594	0.189186130952381
1595	0.189236615079365
1596	0.189314800793651
1597	0.189316315079365
1598	0.190056926190476
1599	0.189889730555556
1600	0.189931207539683
1601	0.190196117460318
1602	0.190517187698413
1603	0.190666293650794
1604	0.190642451984127
1605	0.190971469444444
1606	0.191288452777778
1607	0.191185592063492
1608	0.191262718650794
1609	0.191953678174603
1610	0.192592867460318
1611	0.192762257936508
1612	0.193289276587302
1613	0.19377996468254
1614	0.194173241666667
1615	0.194554030555556
1616	0.194838088888889
1617	0.195148033333333
1618	0.19567588452381
1619	0.196423761904762
1620	0.196526698015873



==> data/loss_sterlite_pump.txt <==
wavelength	loss
1365	0.267969922619048
1385	0.273801103884921
1405	0.251295858452381
1425	0.238073641468254


==> data/loss_vascadeex2500.txt <==
wavelength	loss
1450	0.196957094621123
1451	0.195680641415081
1452	0.194406356084558
1453	0.193267811666977
1454	0.192047483933627
1455	0.190893055813857
1456	0.189786396999566
1457	0.188729557167359
1458	0.187655296633811
1459	0.186657971607464
1460	0.185791894282231
1461	0.184940676130845
1462	0.184475278862645
1463	0.182982286487715
1464	0.181985552869217
1465	0.181066582356952
1466	0.180333683797243
1467	0.179492555534891
1468	0.178590217593454
1469	0.177922864257227
1470	0.177048904180357
1471	0.176303078337776
1472	0.175596311243362
1473	0.174820097121485
1474	0.174058190440766
1475	0.173543486454653
1476	0.172800261814725
1477	0.172161641146447
1478	0.171611622548716
1479	0.170915300146715
1480	0.170301549604282
1481	0.169780736676792
1482	0.169224727129957
1483	0.16847882235034
1484	0.168157836877234
1485	0.167342485070155
1486	0.166817730456884
1487	0.16640802492096
1488	0.165934192961792
1489	0.165441403095489
1490	0.164883186411258
1491	0.164424962494576
1492	0.163893152935342
1493	0.1633775426198
1494	0.162960860455024
1495	0.162619104209286
1496	0.162130334552518
1497	0.161703089703056
1498	0.161307099787159
1499	0.160954701919699
1500	0.160466680924927
1501	0.160177186989854
1502	0.159635011881884
1503	0.159349656355258
1504	0.159009870642448
1505	0.158638829789432
1506	0.158332388155312
1507	0.157809328415267
1508	0.157518021614696
1509	0.157102285661149
1510	0.156810190316781
1511	0.156442381542785
1512	0.156150562064761
1513	0.155930476101916
1514	0.15553783625731
1515	0.155264975099704
1516	0.154906231273118
1517	0.154574328311946
1518	0.154260870993739
1519	0.153981585146612
1520	0.153735840514124
1521	0.15340772136466
1522	0.153279390201062
1523	0.152875084206393
1524	0.152621535759304
1525	0.152300589754717
1526	0.152127997024363
1527	0.151948822143698
1528	0.151625195999421
1529	0.151382841113384
1530	0.15112542991755
1531	0.150994339677226
1532	0.150852962825202
1533	0.150622116628438
1534	0.150315911392143
1535	0.150199601388631
1536	0.149805109416651
1537	0.149739524931292
1538	0.149640084103073
1539	0.149410972041411
1540	0.149256155022421
1541	0.149071422726427
1542	0.148889488975678
1543	0.148685523112847
1544	0.148510368235075
1545	0.148406867728804
1546	0.148471033413923
1547	0.148324729816296
1548	0.148274319426363
1549	0.148174247928419
1550	0.148
1551	0.147730094848428
1552	0.147711452069514
1553	0.147447734796355
1554	0.147458021821338
1555	0.147158753332093
1556	0.147311914946377
1557	0.147054661624615
1558	0.147132227801542
1559	0.147079768148286
1560	0.147022105883082
1561	0.147001374165685
1562	0.146942766102536
1563	0.147061046638977
1564	0.146989944206807
1565	0.147077482280495
1566	0.147052020746802
1567	0.147087966234786
1568	0.147299460252516
1569	0.147175346641043
1570	0.147398507015477
1571	0.147325355113343
1572	0.147495110036576
1573	0.147763123385614
1574	0.147757566176926
1575	0.148054587853615
1576	0.148172947327093
1577	0.148287917260761
1578	0.148802936581737
1579	0.149141697352923
1580	0.149304594466142
1581	0.14961714524828
1582	0.1502404341537
1583	0.15087081726696
1584	0.150272240819953
1585	0.149608159031265
1586	0.149399857417395
1587	0.149321227036968
1588	0.149403286219081
1589	0.149522631165664
1590	0.149652105263158
1591	0.149754147500672
1592	0.150048292108363
1593	0.150241774016903
1594	0.150521729795632
1595	0.150745323910483
1596	0.15095989213316
1597	0.151346422623107
1598	0.151510896203996
1599	0.152031315066229
1600	0.152416623685244
1601	0.152487765585932
1602	0.152994113611473
1603	0.153374416754489
1604	0.153718498543178
1605	0.154045514433906
1606	0.15463806046329
1607	0.155264383898498
1608	0.155669399499928
1609	0.156259896059347
1610	0.156733767280392
1611	0.15734708428905
1612	0.15809188560329
1613	0.159020630463083
1614	0.159667134089641
1615	0.160047397764139
1616	0.160347060318641
1617	0.160756293058914
1618	0.161241160911702
1619	0.16187193809022
1620	0.162512884301449

==> data/loss_vascadeex2500_pump.txt <==
wavelength	loss
1365	0.283383048581406
1385	0.757519325728928
1405	0.390979969520385
1425	0.250128175411733
